An SBP-SAT Continuous Galerkin Finite Element Formulation for Smooth and Discontinuous Fields

The high-order accurate continuous Galerkin finite element method offers attractive computational efficiency for computational fluid dynamics. A challenge is however spurious oscillations which result for convection dominated flows over discontinuities. To derive a continuous Galerkin scheme for both smooth and discontinuous fields we start by first writing the scheme in Summation-by-Parts (SBP) form for a single element mesh. Boundary conditions are applied weakly via Simultaneous-Approximation-Terms (SAT) and Gauss-Labotto quadrature employed in the interest of computational efficiency. We then show that the stable single element baseline scheme in SBP-SAT form extends trivially to a provably stable multi-element formulation. Next, we develop provably stable element based Galerkin-weighted artificial dissipation operators to deal with spurious oscillations over shocks while retaining high order accuracy elsewhere. The resulting scheme achieves super-convergence with accuracy of Order(p+2) when using p^th order Lagrange polynomials for smooth fields. The developed dissipation operators furnish WENO like behaviour over discontinuities while retaining high order accuracy elsewhere for both linear and non-linear wave propagation problems.

==> AdvDiff_10_P1_U_nodiss_10node.csv <==
0. 1.000032713577658698
.11111111111111111111 1.0000009925442812235
.22222222222222222222 .99988996892746006237
.33333333333333333333 .99950138626858599862
.44444444444444444444 .99814134696252677542
.55555555555555555555 .99338120939131949422
.66666666666666666666 .97672072789209401001
.77777777777777777777 .91840904264480481528
.88888888888888888888 .71431814427929263380
.99999999999999999999 -.1e-17


==> AdvDiff_10_P3_U_nodiss_10node.csv <==
0. 1.000008697957600169
.92131067416673676783e-1 .99993927226340743825
.24120226591665965654 .99961098140839896936
.33333333333333333332 .99894094425841404109
.42546440075000701010 .99685186200588731026
.57453559924999298985 .98697329173245066234
.66666666666666666663 .96681126476472236151
.75879773408334034341 .90394888062050891128
.90786893258332632316 .60669372057436977800
.99999999999999999994 0.


==> AdvDiff_10_P3_V.csv <==
.1e-11 1.
.1381966012e-2 .9999993682
.3618033991e-2 .9999983273
.5000000001e-2 .9999976722
.6381966013e-2 .9999970080
.8618033992e-2 .9999959137
.1000000000e-1 .9999952250
.1138196601e-1 .9999945268
.1361803399e-1 .9999933764
.1500000000e-1 .9999926524
.1638196601e-1 .9999919184
.1861803399e-1 .9999907090
.2000000000e-1 .9999899479
.2138196601e-1 .9999891762
.2361803399e-1 .9999879048
.2500000000e-1 .9999871047
.2638196601e-1 .9999862934
.2861803399e-1 .9999849568
.3000000000e-1 .9999841157
.3138196601e-1 .9999832629
.3361803399e-1 .9999818578
.3500000000e-1 .9999809735
.3638196601e-1 .9999800769
.3861803399e-1 .9999785998
.4000000000e-1 .9999776702
.4138196601e-1 .9999767277
.4361803399e-1 .9999751747
.4500000000e-1 .9999741975
.4638196601e-1 .9999732066
.4861803399e-1 .9999715741
.5000000000e-1 .9999705468
.5138196601e-1 .9999695051
.5361803399e-1 .9999677889
.5500000000e-1 .9999667089
.5638196601e-1 .9999656138
.5861803399e-1 .9999638096
.6000000000e-1 .9999626742
.6138196601e-1 .9999615230
.6361803399e-1 .9999596262
.6500000000e-1 .9999584326
.6638196601e-1 .9999572224
.6861803399e-1 .9999552284
.7000000000e-1 .9999539736
.7138196601e-1 .9999527013
.7361803399e-1 .9999506051
.7500000000e-1 .9999492860
.7638196601e-1 .9999479485
.7861803399e-1 .9999457448
.8000000000e-1 .9999443580
.8138196601e-1 .9999429519
.8361803399e-1 .9999406353
.8500000000e-1 .9999391774
.8638196601e-1 .9999376992
.8861803399e-1 .9999352638
.9000000000e-1 .9999337311
.9138196601e-1 .9999321771
.9361803399e-1 .9999296168
.9500000000e-1 .9999280056
.9638196601e-1 .9999263720
.9861803399e-1 .9999236804
.1000000000 .9999219866
.1013819660 .9999202692
.1036180340 .9999174396
.1050000000 .9999156589
.1063819660 .9999138535
.1086180340 .9999108788
.1100000000 .9999090069
.1113819660 .9999071089
.1136180340 .9999039817
.1150000000 .9999020137
.1163819660 .9999000184
.1186180340 .9998967309
.1200000000 .9998946621
.1213819660 .9998925644
.1236180340 .9998891084
.1250000000 .9998869335
.1263819660 .9998847283
.1286180340 .9998810950
.1300000000 .9998788086
.1313819660 .9998764904
.1336180340 .9998726708
.1350000000 .9998702672
.1363819660 .9998678301
.1386180340 .9998638147
.1400000000 .9998612878
.1413819660 .9998587258
.1436180340 .9998545046
.1450000000 .9998518481
.1463819660 .9998491547
.1486180340 .9998447170
.1500000000 .9998419244
.1513819660 .9998390929
.1536180340 .9998344277
.1550000000 .9998314919
.1563819660 .9998285152
.1586180340 .9998236108
.1600000000 .9998205245
.1613819660 .9998173952
.1636180340 .9998122393
.1650000000 .9998089947
.1663819660 .9998057050
.1686180340 .9998002848
.1700000000 .9997968739
.1713819660 .9997934155
.1736180340 .9997877174
.1750000000 .9997841316
.1763819660 .9997804958
.1786180340 .9997745056
.1800000000 .9997707360
.1813819660 .9997669138
.1836180340 .9997606165
.1850000000 .9997566535
.1863819660 .9997526354
.1886180340 .9997460152
.1900000000 .9997418491
.1913819660 .9997376250
.1936180340 .9997306653
.1950000000 .9997262856
.1963819660 .9997218449
.1986180340 .9997145284
.2000000000 .9997099241
.2013819660 .9997052558
.2036180340 .9996975642
.2050000000 .9996927238
.2063819660 .9996878161
.2086180340 .9996797302
.2100000000 .9996746416
.2113819660 .9996694823
.2136180340 .9996609818
.2150000000 .9996556323
.2163819660 .9996502085
.2186180340 .9996412721
.2200000000 .9996356484
.2213819660 .9996299464
.2236180340 .9996205519
.2250000000 .9996146399
.2263819660 .9996086456
.2286180340 .9995987694
.2300000000 .9995925542
.2313819660 .9995862526
.2336180340 .9995758701
.2350000000 .9995693362
.2363819660 .9995627115
.2386180340 .9995517966
.2400000000 .9995449278
.2413819660 .9995379634
.2436180340 .9995264890
.2450000000 .9995192680
.2463819660 .9995119465
.2486180340 .9994998837
.2500000000 .9994922925
.2513819660 .9994845957
.2536180340 .9994719144
.2550000000 .9994639340
.2563819660 .9994558425
.2586180340 .9994425111
.2600000000 .9994341215
.2613819660 .9994256151
.2636180340 .9994116002
.2650000000 .9994027805
.2663819660 .9993938380
.2686180340 .9993791045
.2700000000 .9993698325
.2713819660 .9993604316
.2736180340 .9993449427
.2750000000 .9993351954
.2763819660 .9993253124
.2786180340 .9993090293
.2800000000 .9992987823
.2813819660 .9992883926
.2836180340 .9992712747
.2850000000 .9992605023
.2863819660 .9992495799
.2886180340 .9992315844
.2900000000 .9992202596
.2913819660 .9992087773
.2936180340 .9991898590
.2950000000 .9991779537
.2963819660 .9991658826
.2986180340 .9991459944
.3000000000 .9991334786
.3013819660 .9991207887
.3036180340 .9990998808
.3050000000 .9990867233
.3063819660 .9990733827
.3086180340 .9990514029
.3100000000 .9990375708
.3113819660 .9990235462
.3136180340 .9990004395
.3150000000 .9989858982
.3163819660 .9989711546
.3186180340 .9989468631
.3200000000 .9989315763
.3213819660 .9989160767
.3236180340 .9988905398
.3250000000 .9988744692
.3263819660 .9988581750
.3286180340 .9988313288
.3300000000 .9988144342
.3313819660 .9987973046
.3336180340 .9987690819
.3350000000 .9987513211
.3363819660 .9987333132
.3386180340 .9987036436
.3400000000 .9986849722
.3413819660 .9986660410
.3436180340 .9986348501
.3450000000 .9986152215
.3463819660 .9985953197
.3486180340 .9985625296
.3500000000 .9985418945
.3513819660 .9985209723
.3536180340 .9984865011
.3550000000 .9984648081
.3563819660 .9984428132
.3586180340 .9984065745
.3600000000 .9983837693
.3613819660 .9983606467
.3636180340 .9983225501
.3650000000 .9982985755
.3663819660 .9982742674
.3686180340 .9982342175
.3700000000 .9982090138
.3713819660 .9981834594
.3736180340 .9981413561
.3750000000 .9981148602
.3763819660 .9980879956
.3786180340 .9980437336
.3800000000 .9980158792
.3813819660 .9979876372
.3836180340 .9979411059
.3850000000 .9979118234
.3863819660 .9978821333
.3886180340 .9978332163
.3900000000 .9978024324
.3913819660 .9977712202
.3936180340 .9977197951
.3950000000 .9976874329
.3963819660 .9976546204
.3986180340 .9976005587
.4000000000 .9975665373
.4013819660 .9975320424
.4036180340 .9974752089
.4050000000 .9974394432
.4063819660 .9974031797
.4086180340 .9973434323
.4100000000 .9973058328
.4113819660 .9972677101
.4136180340 .9972048994
.4150000000 .9971653721
.4163819660 .9971252948
.4186180340 .9970592637
.4200000000 .9970177098
.4213819660 .9969755777
.4236180340 .9969061611
.4250000000 .9968624767
.4263819660 .9968181844
.4286180340 .9967452088
.4300000000 .9966992846
.4313819660 .9966527214
.4336180340 .9965760042
.4350000000 .9965277255
.4363819660 .9964787750
.4386180340 .9963981244
.4400000000 .9963473704
.4413819660 .9962959101
.4436180340 .9962111245
.4450000000 .9961577682
.4463819660 .9961036695
.4486180340 .9960145369
.4500000000 .9959584450
.4513819660 .9959015726
.4536180340 .9958078700
.4550000000 .9957489022
.4563819660 .9956891139
.4586180340 .9955906071
.4600000000 .9955286160
.4613819660 .9954657622
.4636180340 .9953622049
.4650000000 .9952970354
.4663819660 .9952309591
.4686180340 .9951220922
.4700000000 .9950535815
.4713819660 .9949841173
.4736180340 .9948696687
.4750000000 .9947976453
.4763819660 .9947246197
.4786180340 .9946043032
.4800000000 .9945285871
.4813819660 .9944518174
.4836180340 .9943253321
.4850000000 .9942457340
.4863819660 .9941650281
.4886180340 .9940320579
.4900000000 .9939483786
.4913819660 .9938635349
.4936180340 .9937237471
.4950000000 .9936357775
.4963819660 .9935465838
.4986180340 .9933996289
.5000000000 .9933071491
.5013819660 .9932133823
.5036180340 .9930588929
.5050000000 .9929616715
.5063819660 .9928630971
.5086180340 .9927006869
.5100000000 .9925984808
.5113819660 .9924948525
.5136180340 .9923241153
.5150000000 .9922166690
.5163819660 .9921077276
.5186180340 .9919282365
.5200000000 .9918152813
.5213819660 .9917007543
.5236180340 .9915120605
.5250000000 .9913933140
.5263819660 .9912729150
.5286180340 .9910745467
.5300000000 .9909497119
.5313819660 .9908231400
.5336180340 .9906146011
.5350000000 .9904833659
.5363819660 .9903503045
.5386180340 .9901310736
.5400000000 .9899931099
.5413819660 .9898532263
.5436180340 .9896227551
.5450000000 .9894777178
.5463819660 .9893306622
.5486180340 .9890883746
.5500000000 .9889359011
.5513819660 .9887813058
.5536180340 .9885265958
.5550000000 .9883663048
.5563819660 .9882037832
.5586180340 .9879360140
.5600000000 .9877675047
.5613819660 .9875966504
.5636180340 .9873151524
.5650000000 .9871380034
.5663819660 .9869583893
.5686180340 .9866624585
.5700000000 .9864762269
.5713819660 .9862874038
.5736180340 .9859763004
.5750000000 .9857805204
.5763819660 .9855820162
.5786180340 .9852549621
.5800000000 .9850491443
.5813819660 .9848404625
.5836180340 .9844966400
.5850000000 .9842802698
.5863819660 .9840608886
.5886180340 .9836994379
.5900000000 .9834719742
.5913819660 .9832413451
.5936180340 .9828613624
.5950000000 .9826222363
.5963819660 .9823797827
.5986180340 .9819803179
.6000000000 .9817289315
.6013819660 .9814740470
.6036180340 .9810541012
.6050000000 .9807898260
.6063819660 .9805218732
.6086180340 .9800803964
.6100000000 .9798025715
.6113819660 .9795208805
.6136180340 .9790567687
.6150000000 .9787646994
.6163819660 .9784685658
.6186180340 .9779806584
.6200000000 .9776736144
.6213819660 .9773622978
.6236180340 .9768493748
.6250000000 .9765265884
.6263819660 .9761993101
.6286180340 .9756600891
.6300000000 .9753207530
.6313819660 .9749766949
.6336180340 .9744098274
.6350000000 .9740530932
.6363819660 .9736913948
.6386180340 .9730954634
.6400000000 .9727204390
.6413819660 .9723401959
.6436180340 .9717137105
.6450000000 .9713194582
.6463819660 .9709197196
.6486180340 .9702611136
.6500000000 .9698466475
.6513819660 .9694264140
.6536180340 .9687340404
.6550000000 .9682983243
.6563819660 .9678565449
.6586180340 .9671286726
.6600000000 .9666706168
.6613819660 .9662061869
.6636180340 .9654409958
.6650000000 .9649594550
.6663819660 .9644712132
.6686180340 .9636667900
.6700000000 .9631605600
.6713819660 .9626472856
.6736180340 .9618016186
.6750000000 .9612694337
.6763819660 .9607298431
.6786180340 .9598408180
.6800000000 .9592813473
.6813819660 .9587140913
.6836180340 .9577794848
.6850000000 .9571913295
.6863819660 .9565949897
.6886180340 .9556124649
.6900000000 .9549941543
.6913819660 .9543672394
.6936180340 .9533343395
.6950000000 .9526843274
.6963819660 .9520252700
.6986180340 .9509394122
.7000000000 .9502560732
.7013819660 .9495632252
.7036180340 .9484216942
.7050000000 .9477033197
.7063819660 .9469749486
.7086180340 .9457748901
.7100000000 .9450196838
.7113819660 .9442539683
.7136180340 .9429923815
.7150000000 .9421984549
.7163819660 .9413934803
.7186180340 .9400672105
.7200000000 .9392325785
.7213819660 .9383863319
.7236180340 .9369920629
.7250000000 .9361146383
.7263819660 .9352250038
.7286180340 .9337592491
.7300000000 .9328368380
.7313819660 .9319015909
.7336180340 .9303606854
.7350000000 .9293909812
.7363819660 .9284077831
.7386180340 .9267878735
.7400000000 .9257684516
.7413819660 .9247348438
.7436180340 .9230318797
.7450000000 .9219601909
.7463819660 .9208735889
.7486180340 .9190833120
.7500000000 .9179566766
.7513819660 .9168143632
.7536180340 .9149322969
.7550000000 .9137478976
.7563819660 .9125470166
.7586180340 .9105684547
.7600000000 .9093233299
.7613819660 .9080608785
.7636180340 .9059808735
.7650000000 .9046719098
.7663819660 .9033447311
.7686180340 .9011580820
.7700000000 .8997820063
.7713819660 .8983867817
.7736180340 .8960880207
.7750000000 .8946413921
.7763819660 .8931746328
.7786180340 .8907580118
.7800000000 .8892372129
.7813819660 .8876952513
.7836180340 .8851547274
.7850000000 .8835559556
.7863819660 .8819349359
.7886180340 .8792641566
.7900000000 .8775834140
.7913819660 .8758792828
.7936180340 .8730715697
.7950000000 .8713046536
.7963819660 .8695131497
.7986180340 .8665614821
.8000000000 .8647039742
.8013819660 .8628206180
.8036180340 .8597176152
.8050000000 .8577648709
.8063819660 .8557849529
.8086180340 .8525228557
.8100000000 .8504699920
.8113819660 .8483885615
.8136180340 .8449592131
.8150000000 .8428010968
.8163819660 .8406129490
.8186180340 .8370077741
.8200000000 .8347390088
.8213819660 .8324386723
.8236180340 .8286486562
.8250000000 .8262635688
.8263819660 .8238452916
.8286180340 .8198609571
.8300000000 .8173535837
.8313819660 .8148113187
.8336180340 .8106227031
.8350000000 .8079867739
.8363819660 .8053141642
.8386180340 .8009107936
.8400000000 .7981397174
.8413819660 .7953300801
.8436180340 .7907009439
.8450000000 .7877877916
.8463819660 .7848341011
.8486180340 .7799676240
.8500000000 .7769051113
.8513819660 .7737999818
.8536180340 .7686839950
.8550000000 .7654644639
.8563819660 .7622001311
.8586180340 .7568218420
.8600000000 .7534372420
.8613819660 .7500055432
.8636180340 .7443515035
.8650000000 .7407933713
.8663819660 .7371857256
.8686180340 .7312417970
.8700000000 .7275012354
.8713819660 .7237086217
.8736180340 .7174599414
.8750000000 .7135275972
.8763819660 .7095405320
.8786180340 .7029714750
.8800000000 .6988375152
.8813819660 .6946460289
.8836180340 .6877401691
.8850000000 .6833942566
.8863819660 .6789878682
.8886180340 .6717279374
.8900000000 .6671592052
.8913819660 .6625268964
.8936180340 .6548947410
.8950000000 .6500917649
.8963819660 .6452219526
.8986180340 .6371984882
.9000000000 .6321492583
.9013819660 .6270297653
.9036180340 .6185949292
.9050000000 .6132868196
.9063819660 .6079048446
.9086180340 .5990375452
.9100000000 .5934572831
.9113819660 .5877993684
.9136180340 .5784774327
.9150000000 .5726110644
.9163819660 .5666630622
.9186180340 .5568631807
.9200000000 .5506960373
.9213819660 .5444430744
.9236180340 .5341407425
.9250000000 .5276574026
.9263819660 .5210838436
.9286180340 .5102532998
.9300000000 .5034375520
.9313819660 .4965269595
.9336180340 .4851411217
.9350000000 .4779759230
.9363819660 .4707110169
.9386180340 .4587414144
.9400000000 .4512088486
.9413819660 .4435714624
.9436180340 .4309881657
.9450000000 .4230693970
.9463819660 .4150404335
.9486180340 .4018119773
.9500000000 .3934872044
.9513819660 .3850465875
.9536180340 .3711398936
.9550000000 .3623883007
.9563819660 .3535149238
.9586180340 .3388952189
.9600000000 .3296949217
.9613819660 .3203665973
.9636180340 .3049973242
.9650000000 .2953253181
.9663819660 .2855187200
.9686180340 .2693614472
.9700000000 .2591935464
.9713819660 .2488841536
.9736180340 .2318984796
.9750000000 .2212092596
.9763819660 .2103712931
.9786180340 .1925147445
.9800000000 .1812774766
.9813819660 .1698838356
.9836180340 .1511117623
.9850000000 .1392983476
.9863819660 .1273205419
.9886180340 .1075860040
.9900000000 .951669023e-1
.9913819660 .825749815e-1
.9936180340 .618286320e-1
.9950000000 .487727897e-1
.9963819660 .355352671e-1
.9986180340 .137252298e-1
1.000000000 0.


==> AdvDiff_40_P3_V.csv <==
.1e-11 1.
.5000000001e-2 1.
.1000000000e-1 1.
.1500000000e-1 1.
.2000000000e-1 1.
.2500000000e-1 1.
.3000000000e-1 1.
.3500000000e-1 1.
.4000000000e-1 1.
.4500000000e-1 1.
.5000000000e-1 1.
.5500000000e-1 1.
.6000000000e-1 1.
.6500000000e-1 1.
.7000000000e-1 1.
.7500000000e-1 1.
.8000000000e-1 1.
.8500000000e-1 1.
.9000000000e-1 1.
.9500000000e-1 1.
.1000000000 1.
.1050000000 1.
.1100000000 1.
.1150000000 1.
.1200000000 1.
.1250000000 1.
.1300000000 1.
.1350000000 1.
.1400000000 1.
.1450000000 1.
.1500000000 1.
.1550000000 1.
.1600000000 1.
.1650000000 1.
.1700000000 1.
.1750000000 1.
.1800000000 1.
.1850000000 1.
.1900000000 1.
.1950000000 1.
.2000000000 1.
.2050000000 1.
.2100000000 1.
.2150000000 1.
.2200000000 1.
.2250000000 1.
.2300000000 1.
.2350000000 1.
.2400000000 1.
.2450000000 1.
.2500000000 1.
.2550000000 1.
.2600000000 1.
.2650000000 1.
.2700000000 1.
.2750000000 1.
.2800000000 1.
.2850000000 1.
.2900000000 1.
.2950000000 1.
.3000000000 1.
.3050000000 1.
.3100000000 1.
.3150000000 1.
.3200000000 1.
.3250000000 1.
.3300000000 1.
.3350000000 1.
.3400000000 1.
.3450000000 1.
.3500000000 1.
.3550000000 1.
.3600000000 1.
.3650000000 1.
.3700000000 1.000000000
.3750000000 1.000000000
.3800000000 1.000000000
.3850000000 1.000000000
.3900000000 1.000000000
.3950000000 1.000000000
.4000000000 1.000000000
.4050000000 1.000000000
.4100000000 .9999999999
.4150000000 .9999999999
.4200000000 .9999999999
.4250000000 .9999999999
.4300000000 .9999999999
.4350000000 .9999999998
.4400000000 .9999999998
.4450000000 .9999999998
.4500000000 .9999999997
.4550000000 .9999999997
.4600000000 .9999999996
.4650000000 .9999999995
.4700000000 .9999999994
.4750000000 .9999999992
.4800000000 .9999999991
.4850000000 .9999999989
.4900000000 .9999999986
.4950000000 .9999999983
.5000000000 .9999999979
.5050000000 .9999999975
.5100000000 .9999999969
.5150000000 .9999999962
.5200000000 .9999999954
.5250000000 .9999999944
.5300000000 .9999999932
.5350000000 .9999999916
.5400000000 .9999999898
.5450000000 .9999999875
.5500000000 .9999999848
.5550000000 .9999999814
.5600000000 .9999999773
.5650000000 .9999999722
.5700000000 .9999999661
.5750000000 .9999999586
.5800000000 .9999999494
.5850000000 .9999999382
.5900000000 .9999999246
.5950000000 .9999999079
.6000000000 .9999998875
.6050000000 .9999998625
.6100000000 .9999998321
.6150000000 .9999997949
.6200000000 .9999997495
.6250000000 .9999996941
.6300000000 .9999996264
.6350000000 .9999995436
.6400000000 .9999994426
.6450000000 .9999993192
.6500000000 .9999991685
.6550000000 .9999989844
.6600000000 .9999987595
.6650000000 .9999984849
.6700000000 .9999981494
.6750000000 .9999977397
.6800000000 .9999972392
.6850000000 .9999966280
.6900000000 .9999958814
.6950000000 .9999949695
.7000000000 .9999938558
.7050000000 .9999924954
.7100000000 .9999908339
.7150000000 .9999888045
.7200000000 .9999863258
.7250000000 .9999832983
.7300000000 .9999796005
.7350000000 .9999750840
.7400000000 .9999695675
.7450000000 .9999628297
.7500000000 .9999546001
.7550000000 .9999445484
.7600000000 .9999322713
.7650000000 .9999172759
.7700000000 .9998989606
.7750000000 .9998765902
.7800000000 .9998492669
.7850000000 .9998158942
.7900000000 .9997751327
.7950000000 .9997253464
.8000000000 .9996645374
.8050000000 .9995902650
.8100000000 .9994995486
.8150000000 .9993887472
.8200000000 .9992534142
.8250000000 .9990881180
.8300000000 .9988862249
.8350000000 .9986396320
.8400000000 .9983384427
.8450000000 .9979705694
.8500000000 .9975212478
.8550000000 .9969724453
.8600000000 .9963021363
.8650000000 .9954834191
.8700000000 .9944834356
.8750000000 .9932620530
.8800000000 .9917702530
.8850000000 .9899481642
.8900000000 .9877226601
.8950000000 .9850044232
.9000000000 .9816843611
.9050000000 .9776292281
.9100000000 .9726762776
.9150000000 .9666267300
.9200000000 .9592377960
.9250000000 .9502129316
.9300000000 .9391899374
.9350000000 .9257264218
.9400000000 .9092820467
.9450000000 .8891968416
.9500000000 .8646647167
.9550000000 .8347011118
.9600000000 .7981034820
.9650000000 .7534030360
.9700000000 .6988057880
.9750000000 .6321205588
.9800000000 .5506710359
.9850000000 .4511883638
.9900000000 .3296799539
.9950000000 .1812692467
1.000000000 0.


==> AdvDiff_40_P4_U_diss_9node.csv <==
0. .999861905390812641
.86336582323005714050e-1 .99999319323864886807
.25000000000000000000 1.0000854802262381321
.41366341767699428595 .99994588775086404731
.50000000000000000000 1.0117513662689648870
.58633658232300571405 1.0005792314863943413
.75000000000000000000 .99272593294416503118
.91366341767699428595 1.0046047623652805721
1.0000000000000000000 0.


==> AdvDiff_40_P4_U_nodiss_41node.csv <==
0. 1.00000000000000002
.17267316464601142810e-1 1.0000000000000000236
.50000000000000000000e-1 .99999999999999999987
.82732683535398857190e-1 .99999999999999990312
.10000000000000000000 .99999999999999976963
.11726731646460114281 .99999999999999953408
.15000000000000000000 .99999999999999806370
.18273268353539885719 .99999999999999283325
.20000000000000000000 .99999999999998563485
.21726731646460114281 .99999999999997297930
.25000000000000000000 .99999999999989398159
.28273268353539885719 .99999999999961297296
.30000000000000000000 .99999999999922622327
.31726731646460114281 .99999999999854628104
.35000000000000000000 .99999999999430195392
.38273268353539885719 .99999999997920413547
.40000000000000000000 .99999999995842513544
.41726731646460114281 .99999999992189369940
.45000000000000000000 .99999999969385758222
.48273268353539885719 .99999999888269298083
.50000000000000000000 .99999999776629398162
.51726731646460114281 .99999999580355956094
.55000000000000000000 .99999998355180090690
.58273268353539885719 .99999993997013914982
.60000000000000000000 .99999987998906564958
.61726731646460114281 .99999977453669814463
.65000000000000000000 .99999911628311955567
.68273268353539885719 .99999677475929243364
.70000000000000000000 .99999355213979801544
.71726731646460114281 .99998788647168933870
.75000000000000000000 .99995252030214879865
.78273268353539885719 .99982671661289161802
.80000000000000000000 .99965357405641879208
.81726731646460114281 .99934917316076170977
.85000000000000000000 .99744904532453815724
.88273268353539885719 .99068995620172055255
.90000000000000000000 .98138747884940781800
.91726731646460114281 .96503284891001366820
.95000000000000000000 .86294416243654825860
.98273268353539885719 .49979673774698422800
1.0000000000000000000 .3e-16


==> AdvDiff_40_P4_U_nodiss_9node.csv <==
0. .980798499314073406
.86336582323005714050e-1 1.0181920075241678967
.25000000000000000000 .98322906902115272154
.41366341767699428595 1.0107664944144628231
.50000000000000000000 .86143052036640031520
.58633658232300571405 1.1312843749739879886
.75000000000000000000 .87897096082634964270
.91366341767699428595 1.0776974442202654388
1.0000000000000000000 -.3e-17


==> Adv_P1_Error.csv <==
0. -.8877576586547928e-3
.12658227847300112162e-1 -.415518817226959e-4
.25316455694600224324e-1 .84369021500109278e-3
.37974683541900336486e-1 .54218430749969949e-3
.50632911389200448648e-1 -.3864881103238382e-3
.63291139236500560810e-1 -.7461849300750867e-3
.75949367083800672972e-1 -.1598001957860496e-3
.88607594931100785134e-1 .8887521360056120e-3
.10126582277840089730 .18124041157144387e-2
.11392405062570100946 .24038068529596503e-2
.12658227847300112162 .27909003121944050e-2
.13924050632030123378 .31798036956724145e-2
.15189873416760134594 .36700348693585688e-2
.16455696201490145810 .42046605862447631e-2
.17721518986220157026 .45998160274700144e-2
.18987341770950168242 .45991020271275405e-2
.20253164555680179458 .39343538044016477e-2
.21518987340410190674 .23936632748718981e-2
.22784810125140201890 -.1050874551103373e-3
.24050632909870213106 -.34487936075474892e-2
.25316455694600224322 -.72945951747345566e-2
.26582278479330235538 -.110883708094903878e-1
.27848101264060246754 -.141478056778277500e-1
.29113924048790257970 -.157992174984735188e-1
.30379746833520269186 -.155431433968405552e-1
.31645569618250280402 -.131910957572360074e-1
.32911392402980291618 -.89578368808973042e-2
.34177215187710302834 -.34175653544478962e-2
.35443037972440314050 .25611247521628297e-2
.36708860757170325266 .80694650603375703e-2
.37974683541900336482 .122691149891077867e-1
.39240506326630347698 .146406701393495133e-1
.40506329111360358914 .150344298659246021e-1
.41772151896090370130 .136222152424515426e-1
.43037974680820381346 .109116206342273973e-1
.44303797465550392562 .75211070449512373e-2
.45569620250280403778 .40247351709882672e-2
.46835443035010414994 .9362171659285837e-3
.48101265819740426210 -.14154803105487281e-2
.49367088604470437426 -.29535961097444142e-2
.50632911389200448642 -.37399434382860452e-2
.51898734173930459858 -.38867453541140324e-2
.53164556958660471074 -.35663133591055036e-2
.54430379743390482290 -.30142868805774658e-2
.55696202528120493506 -.23914506295818746e-2
.56962025312850504722 -.18502367180799349e-2
.58227848097580515938 -.13525537332526802e-2
.59493670882310527154 -.8207315087186373e-3
.60759493667040538370 -.5549196159636587e-3
.62025316451770549586 -.5386604466995332e-3
.63291139236500560802 .1369137930504647e-3
.64556962021230572018 .145899622997444367e-2
.65822784805960583234 .417117225957301963e-2
.67088607590690594450 .1104268385221675994e-1
.68354430375420605666 .2473026974606547786e-1
.69620253160150616882 .4794127323919282901e-1
.70886075944880628098 .8235128473560918065e-1
.72151898729610639314 .12768679387098813086
.73417721514340650530 .18143593944773091622
.74683544299070661746 .23935707450751062594
.75949367083800672962 -.20344007165153572474
.77215189868530684178 -.15131096438085613769
.78481012653260695394 -.10723724161605785156
.79746835437990706610 -.7254977464875496605e-1
.81012658222720717826 -.4716927669545724816e-1
.82278481007450729042 -.3014674026763522925e-1
.83544303792180740258 -.2024966671300605577e-1
.84810126576910751474 -.935401293488699002e-2
.86075949361640762690 -.293058975070361836e-2
.87341772146370773906 -.88978838833918739e-3
.88607594931100785122 -.25479947050924850e-3
.89873417715830796338 -.6913563172860156e-4
.91139240500560807554 -.1784960689192986e-4
.92405063285290818770 -.439747055784701e-5
.93670886070020829986 -.103622006478647e-5
.94936708854750841202 -.23404601865729e-6
.96202531639480852418 -.5076627765287e-7
.97468354424210863634 -.1060096793344e-7
.98734177208940874850 -.209332462202e-8
.99999999993670886066 -.60507234573e-9


==> Adv_P1_U.csv <==
0. 1.0008925427760501018
.12658227847300112162e-1 1.0000529741343167335
.25316455694600224324e-1 .99918271522802968022
.37974683541900336486e-1 .99951693341470018671
.50632911389200448648e-1 1.0005146693483084047
.63291139236500560810e-1 1.0010153469423653418
.75949367083800672972e-1 1.0007071760131194109
.88607594931100785134e-1 1.0001893005409119445
.10126582277840089730 1.0002438505151966624
.11392405062570100946 1.0013945550367429650
.12658227847300112162 1.0040042383246944241
.13924050632030123378 1.0085930796070914308
.15189873416760134594 1.0160837305420734870
.16455696201490145810 1.0278949290334150227
.17721518986220157026 1.0459164921256557451
.18987341770950168242 1.0723930152572150424
.20253164555680179458 1.1097088470314703008
.21518987340410190674 1.1600576353300796379
.22784810125140201890 1.2250030146648225671
.24050632909870213106 1.3049786032641132275
.25316455694600224322 1.3988178746873260859
.26582278479330235538 1.5034310237481395076
.27848101264060246754 1.6137453818585616630
.29113924048790257970 1.7229871009582309310
.30379746833520269186 1.8233216422416976174
.31645569618250280402 1.9067687555278432989
.32911392402980291618 1.9662728092907955899
.34177215187710302834 1.9966706800221862195
.35443037972440314050 1.9954779738732968678
.36708860757170325266 1.9631507436566099247
.37974683541900336482 1.9030455086839599055
.39240506326630347698 1.8207807897048705906
.40506329111360358914 1.7234194700310957721
.41772151896090370130 1.6185329418952281719
.43037974680820381346 1.5131791570302287205
.44303797465550392562 1.4132751666117223448
.45569620250280403778 1.3231801570623095742
.46835443035010414994 1.2454691861368920397
.48101265819740426210 1.1811217383190663221
.49367088604470437426 1.1298819683219099228
.50632911389200448642 1.0905633367590657076
.51898734173930459858 1.0614038923429580974
.53164556958660471074 1.0404675101394805394
.54430379743390482290 1.0259422831617432459
.55696202528120493506 1.0161881210302731275
.56962025312850504722 1.0098904026408812431
.58227848097580515938 1.0058902797359080937
.59493670882310527154 1.0033009735323956008
.60759493667040538370 1.0018678218580207749
.62025316451770549586 1.0012117196293028795
.63291139236500560802 1.0001972478925395530
.64556962021230572018 .99870167665345182383
.65822784805960583234 .99590364659542888057
.67088607590690594450 .98899105746735155916
.68354430375420605666 .97528446679654068644
.69620253160150616882 .95206495996968318189
.70886075944880628098 .91765126861405272335
.72151898729610639314 .87231421908701359754
.73417721514340650530 .81856444973639875408
.74683544299070661746 .76064307030341854886
.75949367083800672962 .70344007165153572474
.77215189868530684178 .65131096438085613769
.78481012653260695394 .60723724161605785156
.79746835437990706610 .57254977464875496605
.81012658222720717826 .54716927669545724816
.82278481007450729042 .53014674026763522925
.83544303792180740258 .52024966671300605577
.84810126576910751474 .50935401293488699002
.86075949361640762690 .50293058975070361836
.87341772146370773906 .50088978838833918739
.88607594931100785122 .50025479947050924850
.89873417715830796338 .50006913563172860156
.91139240500560807554 .50001784960689192986
.92405063285290818770 .50000439747055784701
.93670886070020829986 .50000103622006478647
.94936708854750841202 .50000023404601865729
.96202531639480852418 .50000005076627765287
.97468354424210863634 .50000001060096793344
.98734177208940874850 .50000000209332462202
.99999999993670886066 .50000000060507234573


==> Adv_P2_Error.csv <==
0. .24548873566306358e-3
.12499999998437500000e-1 .7342414645125280e-4
.24999999996875000000e-1 .39942649221520573e-3
.37499999995312500000e-1 .12422679931580693e-3
.49999999993750000000e-1 .70834897212555173e-3
.62499999992187500000e-1 .2523321622371327e-3
.74999999990625000000e-1 .115643377762863753e-2
.87499999989062500000e-1 .3817491923119161e-3
.99999999987500000000e-1 .18017847825905080e-2
.11249999998593750000 .3693417067932422e-3
.12499999998437500000 .21819859864285942e-2
.13749999998281250000 -.2142316401432474e-3
.14999999998125000000 .23623724185865571e-2
.16249999997968750000 -.7148820011451904e-3
.17499999997812500000 .29376642767871478e-2
.18749999997656250000 -.7660487347580019e-3
.19999999997500000000 .32386549151237811e-2
.21249999997343750000 -.5869342152222891e-3
.22499999997187500000 .24365563273067493e-2
.23749999997031250000 -.1597963769988268e-3
.24999999996875000000 .1428425993854458e-3
.26249999996718750000 .5787886438525227e-3
.27499999996562500000 -.33103837247536736e-2
.28749999996406250000 .15360274140206758e-2
.29999999996250000000 -.66886146108626256e-2
.31249999996093750000 .23890950442017663e-2
.32499999995937500000 -.84016189878682130e-2
.33749999995781250000 .26719901869773241e-2
.34999999995625000000 -.75228148652475845e-2
.36249999995468750000 .20889031045040603e-2
.37499999995312500000 -.44544168160807131e-2
.38749999995156250000 .8146396408483647e-3
.39999999995000000000 -.6491945433811893e-3
.41249999994843750000 -.5551764083281931e-3
.42499999994687500000 .23537608926005608e-2
.43749999994531250000 -.14175379088738620e-2
.44999999994375000000 .37673243825892180e-2
.46249999994218750000 -.15587939286933598e-2
.47499999994062500000 .37163538444949067e-2
.48749999993906250000 -.11885898843683986e-2
.49999999993750000000 .28375647262567661e-2
.51249999993593750000 -.6799429527519145e-3
.52499999993437500000 .18040596313516560e-2
.53749999993281250000 -.3013723616653308e-3
.54999999993125000000 .9790175798129708e-3
.56249999992968750000 -.810610143382911e-4
.57499999992812500000 .4457909234036199e-3
.58749999992656250000 -.147340272561500e-4
.59999999992500000000 .1487031092274909e-3
.61249999992343750000 .569307491706180e-4
.62499999992187500000 .1609907955374594e-3
.63749999992031250000 .561388972621822e-4
.64999999991875000000 -.849081608139499e-4
.66249999991718750000 .15561826094158933e-3
.67499999991562500000 -.264327251572959e-4
.68749999991406250000 .115297363877831873e-2
.69999999991250000000 .305845079081057573e-2
.71249999991093750000 .2269913782677282710e-1
.72499999990937500000 .5678471731237084001e-1
.73749999990781250000 .12974060969459226606
.74999999990625000000 .21896393837724239824
.76249999990468750000 -.18613047848231224070
.77499999990312500000 -.9977249047946754329e-1
.78749999990156250000 -.4838217580177577745e-1
.79999999990000000000 -.1347734613560017729e-1
.81249999989843750000 -.335327312569306022e-2
.82499999989687500000 .117835624572512465e-2
.83749999989531250000 .72396320396263987e-3
.84999999989375000000 .5754546599738056e-4
.86249999989218750000 -.5053831369057478e-4
.87499999989062500000 -.2446190278640124e-4
.88749999988906250000 .177342182297012e-5
.89999999988750000000 .429573618721289e-5
.91249999988593750000 .22373529067204e-6
.92499999988437500000 -.60604832686870e-6
.93749999988281250000 -.6891762363903e-7
.94999999988125000000 .7620996009001e-7
.96249999987968750000 .1182739068213e-7
.97499999987812500000 -.882220728335e-8
.98749999987656250000 -.171421920920e-8
.99999999987500000000 .118217607647e-8


==> Adv_P2_U.csv <==
0. .99975929638173534592
.12499999998437500000e-1 .99993787678960500440
.24999999996875000000e-1 .99962644160803372067
.37499999995312500000e-1 .99993316408947410307
.49999999993750000000e-1 .99941506083205368517
.62499999992187500000e-1 1.0000048759567252921
.74999999990625000000e-1 .99936314090479410667
.87499999989062500000e-1 1.0006355286517200274
.99999999987500000000e-1 1.0001286693542404682
.11249999998593750000 1.0031813068512398708
.12499999998437500000 1.0041477294419472686
.13749999998281250000 1.0111509991514744841
.14999999998125000000 1.0159532664701476232
.16249999997968750000 1.0304440983855619941
.17499999997812500000 1.0438329581020562990
.18749999997656250000 1.0720827314216513867
.19999999997500000000 1.1021605696269782011
.21249999997343750000 1.1515643526387003439
.22499999997187500000 1.2071748307746634044
.23749999997031250000 1.2822227480014003725
.24999999996875000000 1.3677365984800870155
.26249999996718750000 1.4644643993757595683
.27499999996562500000 1.5730932083221338338
.28749999996406250000 1.6750978186023377080
.29999999996250000000 1.7854893975362423470
.31249999996093750000 1.8664259610862828567
.32499999995937500000 1.9478146816985956953
.33749999995781250000 1.9818244467607457437
.34999999995625000000 2.0075228148652475844
.36249999995468750000 1.9824075339662810621
.37499999995312500000 1.9438674797616614611
.38749999995156250000 1.8680004168154419043
.39999999995000000000 1.7794499778581613022
.41249999994843750000 1.6771890228475827307
.42499999994687500000 1.5674290641321167180
.43749999994531250000 1.4664607263353987426
.44999999994375000000 1.3641121170647626845
.46249999994218750000 1.2836217458704157262
.47499999994062500000 1.2058950335194894810
.48749999993906250000 1.1521660085154404039
.49999999993750000000 1.1025616599739440530
.51249999993593750000 1.0719966257555349087
.52499999993437500000 1.0449665628293403801
.53749999993281250000 1.0300305888018244153
.54999999993125000000 1.0173366213455524873
.56249999992968750000 1.0110178285489101588
.57499999992812500000 1.0058839245192141026
.58749999992656250000 1.0035653825937220533
.59999999992500000000 1.0017817510324296206
.61249999992343750000 1.0009603470975316799
.62499999992187500000 1.0003585838883141152
.63749999992031250000 1.0002010692224397159
.64999999991875000000 1.0002083179653634162
.66249999991718750000 .99990177262802766717
.67499999991562500000 1.0000523008254902936
.68749999991406250000 .99885832729731607907
.69999999991250000000 .99694633432660458167
.71249999991093750000 .97730282598145808250
.72499999990937500000 .94321606383657420129
.73749999990781250000 .87025969146515405374
.74999999990625000000 .78103617415793299626
.76249999990468750000 .68613047848231224070
.77499999990312500000 .59977249047946754329
.78749999990156250000 .54838217580177577745
.79999999990000000000 .51347734613560017729
.81249999989843750000 .50335327312569306022
.82499999989687500000 .49882164375427487535
.83749999989531250000 .49927603679603736013
.84999999989375000000 .49994245453400261944
.86249999989218750000 .50005053831369057478
.87499999989062500000 .50002446190278640124
.88749999988906250000 .49999822657817702988
.89999999988750000000 .49999570426381278711
.91249999988593750000 .49999977626470932796
.92499999988437500000 .50000060604832686870
.93749999988281250000 .50000006891762363903
.94999999988125000000 .49999992379003990999
.96249999987968750000 .49999998817260931787
.97499999987812500000 .50000000882220728335
.98749999987656250000 .50000000171421920920
.99999999987500000000 .49999999881782392353


==> Adv_P3_Error_151_alpha_beta_gamma.csv <==
0. 3.05500000008507e-006
.5527864045e-2 -2.31600000000221e-006
.1447213596e-1 6.28099999988585e-006
.2000000000e-1 -1.41579999999308e-005
.2552786404e-1 -1.87200000012488e-006
.3447213595e-1 1.10110000000052e-005
.4000000000e-1 -2.99259999998469e-005
.4552786404e-1 4.78099999989823e-006
.5447213595e-1 5.67500000014931e-006
.6000000000e-1 -2.35959999999036e-005
.6552786404e-1 9.21499999995135e-006
.7447213595e-1 4.770999999959e-006
.8000000000e-1 -2.29210000000091e-005
.8552786404e-1 2.46090000000088e-005
.9447213595e-1 -2.45299999979132e-006
.1000000000 2.07270000001092e-005
.1055278640 2.93309999999103e-005
.1144721359 2.37640000000372e-005
.1199999999 4.37959999999293e-005
.1255278639 6.32489999998764e-005
.1344721358 6.40509999998429e-005
.1399999998 .000118806000000138
.1455278638 .000114351999999984
.1544721357 .000154181000000086
.1599999997 .000215531000000047
.1655278637 .00019273200000014
.1744721356 .00026886600000009
.1799999996 .000290926000000136
.1855278636 .000309621999999843
.1944721355 .000372040000000018
.1999999995 .000422075000000133
.2055278635 .00040839199999998
.2144721354 .000475380999999997
.2199999994 .000479463000000013
.2255278634 .000472988000000063
.2344721353 .000488102999999906
.2399999993 .000431092999999994
.2455278633 .000435972000000007
.2544721352 .000351966999999842
.2599999992 .00029181399999989
.2655278632 .000233383999999948
.2744721351 8.6562999999984e-005
.2799999991 -3.43289999999996e-005
.2855278631 -.000106143000000003
.2944721350 -.000316777999999962
.2999999990 -.000437296999999948
.3055278630 -.000527542000000158
.3144721349 -.000727270999999918
.3199999989 -.000796423000000157
.3255278629 -.000896726999999986
.3344721348 -.00100475999999983
.3399999988 -.00104713999999984
.3455278628 -.00107638799999998
.3544721347 -.00108487499999987
.3599999987 -.00102971099999993
.3655278627 -.00101377799999991
.3744721346 -.000892982999999958
.3799999986 -.000785742000000145
.3855278626 -.000718457000000061
.3944721345 -.000525767999999927
.3999999985 -.000427036999999908
.4055278625 -.000306009999999857
.4144721344 -.000122296000000022
.4199999984 -7.98399999979438e-006
.4255278624 8.51279999998233e-005
.4344721343 .000238654999999977
.4399999983 .000290883999999991
.4455278623 .00036348499999983
.4544721342 .000431434000000008
.4599999982 .000437951999999964
.4655278622 .000477142999999902
.4744721341 .000476594999999858
.4799999981 .00048369699999995
.4855278621 .000460899999999986
.4944721340 .000434932999999971
.4999999980 .000393598000000051
.5055278620 .000369720000000129
.5144721339 .000310814999999964
.5199999979 .000289575000000042
.5255278619 .000250029999999901
.5344721338 .000208286999999974
.5399999978 .000205812999999999
.5455278618 .000154095999999937
.5544721337 .000127183000000031
.5599999977 .000103603999999979
.5655278617 8.30419999999776e-005
.5744721336 4.67129999999205e-005
.5799999976 7.3436999999954e-005
.5855278616 4.32820000000333e-005
.5944721335 2.47989999999643e-005
.5999999975 3.79269999999376e-005
.6055278615 3.79079999999199e-005
.6144721334 -2.32700000002417e-006
.6199999974 -3.28280000001513e-005
.6255278614 3.65920000000575e-005
.6344721333 5.75899999999407e-005
.6399999973 4.74959999998692e-005
.6455278613 1.31629999999827e-005
.6544721332 -1.39110000001441e-005
.6599999972 -2.0496000000092e-005
.6655278612 -1.37469999998974e-005
.6744721331 -9.00199999986917e-006
.6799999971 -2.23370000000944e-005
.6855278611 -2.35680000000293e-005
.6944721330 -6.88660000001118e-005
.6999999970 .000398548800000009
.7055278610 .000842205600000034
.7144721329 .00696973869999995
.7199999969 .0157163292
.7255278609 .0313284348
.7344721328 .0804935542999999
.7399999968 .1236076548
.7455278608 .1808968694
.7544721327 -.2190592105
.7599999967 -.1579961035
.7655278607 -.1052422312
.7744721326 -.0456608264
.7799999966 -.0222927109
.7855278606 -.0105002645
.7944721325 -.00189382319999998
.7999999965 -.00043949479999994
.8055278605 -.000151772699999997
.8144721324 -3.34576000000641e-005
.8199999964 -3.1853500000012e-005
.8255278604 -1.3602200000018e-005
.8344721323 -1.54700000032371e-007
.8399999963 1.00879999997971e-006
.8455278603 2.32799999999589e-007
.8544721322 -1.76399999940458e-007
.8599999962 -7.42000000331089e-008
.8655278602 -2.00000016548074e-010
.8744721321 1.23000000185058e-008
.8799999961 -3.59999996479843e-009
.8855278601 -1.09999997999211e-009
.8944721320 0.
.8999999960 0.
.9055278600 0.
.9144721319 0.
.9199999959 0.
.9255278599 0.
.9344721318 0.
.9399999958 0.
.9455278598 0.
.9544721317 0.
.9599999957 0.
.9655278597 0.
.9744721316 0.
.9799999956 0.
.9855278596 0.
.9944721315 0.
.9999999955 0.


==> Adv_P3_Error_60_alpha_beta_gamma.csv <==
0. .0045198675
.1535517790e-1 -.00205706299999986
.4020037767e-1 .00135853140000008
.5555555556e-1 .000854665199999882
.7091073346e-1 -.00022000099999997
.9575593321e-1 .0004662740000001
.1111111111 -.003708249
.1264662890 .00128303799999996
.1513114888 -.00149224799999992
.1666666667 .00539999299999994
.1820218446 -.000644681000000036
.2068670444 .00392208599999999
.2222222223 -.00269902300000013
.2375774002 .00221031999999988
.2624226000 -1.79490000000726e-005
.2777777779 -.00157681799999998
.2931329558 -.000234905999999979
.3179781556 -.003806333
.3333333335 .00221068400000002
.3486885114 -.00398413200000025
.3735337112 -.00142390299999984
.3888888891 -.00267424599999999
.4042440670 -.000816812000000056
.4290892668 .00056297900000013
.4444444447 -.00084095900000003
.4597996226 .00164310600000017
.4846448224 .00103213099999988
.5000000003 .00166263499999997
.5153551782 .000729226000000027
.5402003780 .000667987000000148
.5555555559 .000288571000000015
.5709107338 .00011376899999993
.5957559336 .000258619000000015
.6111111115 4.43560000000787e-005
.6264662894 9.99459999999619e-005
.6513114892 -.000227111000000058
.6666666671 .0016172673999999
.6820218450 -.000998360999999948
.7068670448 .0214979564
.7222222227 .0549887311999999
.7375774006 .13187993
.7624226004 -.2127704526
.7777777783 -.1155831546
.7931329562 -.0510653918
.8179781560 -.00430755429999996
.8333333339 .00134994310000003
.8486885118 .000401242999999996
.8735337116 -.000294808200000052
.8888888895 -.000154027500000042
.9042440674 -3.77320000000125e-006
.9290892672 2.24200999999757e-005
.9444444451 -6.66199999999062e-006
.9597996230 -4.11499999997123e-006
.9846448228 3.89200000006085e-007
1.000000001 9.93999999976403e-007


==> Adv_P3_Error_80_alpha.csv <==
0. -.187210544564e-3
.1063050777884676e-1 .1302661991932e-3
.2783103068269096e-1 -.279906552266e-3
.3846153846153772e-1 .5621201360730e-3
.4909204624038448e-1 -.26965576576e-4
.6629256914422868e-1 .50599419405e-4
.7692307692307544e-1 -.468937953116e-3
.8755358470192220e-1 .320214034800e-3
.1047541076057664 -.460063358029e-3
.1153846153846132 .1700893361414e-2
.1260151231634600 -.860961003714e-3
.1432156460673042 .1161692896581e-2
.1538461538461510 -.2745569445160e-2
.1644766616249978 .1405233855658e-2
.1816771845288420 -.1351507087427e-2
.1923076923076888 .3660717830882e-2
.2029382000865356 -.1329031062629e-2
.2201387229903798 .2058735797808e-2
.2307692307692266 -.2644408175899e-2
.2413997385480734 .1250445268205e-2
.2586002614519176 -.444001493115e-3
.2692307692307644 -.165412361961e-3
.2798612770096112 .222553129864e-3
.2970617999134554 -.1067336578509e-2
.3076923076923022 .2092536296581e-2
.3183228154711490 -.1147839939684e-2
.3355233383749932 .440769580733e-3
.3461538461538400 -.1873945795910e-2
.3567843539326868 -.280180822642e-3
.3739848768365310 -.1216818453289e-2
.3846153846153778 -.223761601984e-3
.3952458923942246 -.601261231046e-3
.4124464152980688 .356399468050e-3
.4230769230769156 -.392927230002e-3
.4337074308557624 .813856012986e-3
.4509079537596066 .95108445382e-4
.4615384615384534 -.274763163735e-3
.4721689693173002 .440808683195e-3
.4893694922211444 -.885458810709e-3
.4999999999999912 .2145936872090e-2
.5106305077788380 -.275261699815e-3
.5278310306826822 .905580603574e-3
.5384615384615290 .286301376496e-3
.5490920462403758 .527589929365e-3
.5662925691442200 -.780193872587e-3
.5769230769230668 .665887484957e-3
.5875535847019136 -.319601068021e-3
.6047541076057578 -.734104084998e-3
.6153846153846046 .729066682722e-3
.6260151231634514 .389080610302e-3
.6432156460672956 .10058890653208e-2
.6538461538461424 -.906554159134e-3
.6644766616249892 .13505837714558e-2
.6816771845288334 -.242573782564e-3
.6923076923076802 .63501662477449e-2
.7029382000865270 .129553621634218e-1
.7201387229903712 .680132557733890e-1
.7307692307692180 .1278096967072305
.7413997385480648 .2125612215027450
.7586002614519090 -.1496773890536506
.7692307692307558 -.816734232081471e-1
.7798612770096026 -.376401815289463e-1
.7970617999134468 -.64804087936005e-2
.8076923076922936 -.13188402649340e-2
.8183228154711404 -.3804510020432e-3
.8355233383749846 -.766056100164e-4
.8461538461538314 -.635605606833e-4
.8567843539326782 -.171429627950e-4
.8739848768365224 .21960773678e-5
.8846153846153692 .779645115e-7
.8952458923942160 -.3966375202e-6
.9124464152980602 -.1004200339e-6
.9230769230769070 .561373638e-7
.9337074308557538 .150162122e-7
.9509079537595980 -.50800503e-8
.9615384615384448 -.8230911e-9
.9721689693172916 .5191212e-9
.9893694922211358 .1069139e-9
.9999999999999826 -.1555334e-9


==> Adv_P3_Error_80_alpha_beta.csv <==
0. -.121530964782e-3
.1063050777884676e-1 .947746826329e-4
.2783103068269096e-1 -.225178310206e-3
.3846153846153772e-1 .3569060598261e-3
.4909204624038448e-1 .92679043742e-4
.6629256914422868e-1 -.116606641149e-3
.7692307692307544e-1 .104912261381e-3
.8755358470192220e-1 .2583156141e-5
.1047541076057664 -.32364013365e-4
.1153846153846132 .377729661668e-3
.1260151231634600 -.175437914235e-3
.1432156460673042 .281485171179e-3
.1538461538461510 -.363025586211e-3
.1644766616249978 .266899547789e-3
.1816771845288420 .7897938301e-5
.1923076923076888 .586187019560e-3
.2029382000865356 -.24834639785e-4
.2201387229903798 .662794683244e-3
.2307692307692266 -.401215670607e-3
.2413997385480734 .467970280570e-3
.2586002614519176 .106760295820e-3
.2692307692307644 .45225427273e-4
.2798612770096112 .12775170745e-4
.2970617999134554 -.379705574081e-3
.3076923076923022 -.29655982298e-4
.3183228154711490 -.469798398672e-3
.3355233383749932 -.666622321483e-3
.3461538461538400 -.422506025882e-3
.3567843539326868 -.579001094566e-3
.3739848768365310 -.652934225870e-3
.3846153846153778 -.119263140744e-3
.3952458923942246 -.399846152908e-3
.4124464152980688 .120517447890e-3
.4230769230769156 -.294127897928e-3
.4337074308557624 .246355102320e-3
.4509079537596066 .186546624231e-3
.4615384615384534 .119357704758e-3
.4721689693173002 .265689595713e-3
.4893694922211444 .124068032387e-3
.4999999999999912 .558311823251e-3
.5106305077788380 .114848320956e-3
.5278310306826822 .275629633217e-3
.5384615384615290 .179770224522e-3
.5490920462403758 .89734295072e-4
.5662925691442200 -.89088718915e-4
.5769230769230668 .299036195079e-3
.5875535847019136 -.121224145027e-3
.6047541076057578 .4522819490e-5
.6153846153846046 .278419207128e-3
.6260151231634514 .251342076224e-3
.6432156460672956 .11630386929e-4
.6538461538461424 -.202246565628e-3
.6644766616249892 -.459740077864e-3
.6816771845288334 .4969413293e-5
.6923076923076802 .47832794788137e-2
.7029382000865270 .145405701975511e-1
.7201387229903712 .716385243291372e-1
.7307692307692180 .1293248468102442
.7413997385480648 .2130704195461314
.7586002614519090 -.1538275182607702
.7692307692307558 -.835451834595220e-1
.7798612770096026 -.390473491981042e-1
.7970617999134468 -.58315182272981e-2
.8076923076922936 -.697228517774e-4
.8183228154711404 .2571678063728e-3
.8355233383749846 .84255363076e-5
.8461538461538314 -.1006768204117e-3
.8567843539326782 -.344100952544e-4
.8739848768365224 .62987767753e-5
.8846153846153692 .39342093881e-5
.8952458923942160 .110676634e-7
.9124464152980602 -.6064567216e-6
.9230769230769070 .1077433556e-6
.9337074308557538 .924024631e-7
.9509079537595980 -.14252450e-8
.9615384615384448 -.157965242e-7
.9721689693172916 -.16258754e-8
.9893694922211358 .17801334e-8
.9999999999999826 -.1803008e-9


==> Adv_P3_Error_80_alpha_beta_gamma.csv <==
0. -.113625045807e-3
.1063050777884676e-1 .905224310978e-4
.2783103068269096e-1 -.218769194955e-3
.3846153846153772e-1 .3338306482744e-3
.4909204624038448e-1 .106034258312e-3
.6629256914422868e-1 -.135407770650e-3
.7692307692307544e-1 .168943165229e-3
.8755358470192220e-1 -.32662488188e-4
.1047541076057664 .14874003018e-4
.1153846153846132 .232820285160e-3
.1260151231634600 -.100727784812e-3
.1432156460673042 .185625624703e-3
.1538461538461510 -.103544028031e-3
.1644766616249978 .141915936557e-3
.1816771845288420 .157657356170e-3
.1923076923076888 .235808064539e-3
.2029382000865356 .128336014884e-3
.2201387229903798 .492806425978e-3
.2307692307692266 -.88963625488e-4
.2413997385480734 .344081097413e-3
.2586002614519176 .216444107116e-3
.2692307692307644 -.63700322673e-4
.2798612770096112 .45241390133e-4
.2970617999134554 -.364892780092e-3
.3076923076923022 -.177033271562e-3
.3183228154711490 -.410680028539e-3
.3355233383749932 -.783460244592e-3
.3461538461538400 -.192174703842e-3
.3567843539326868 -.642160802984e-3
.3739848768365310 -.549910983104e-3
.3846153846153778 -.172374276671e-3
.3952458923942246 -.379529131606e-3
.4124464152980688 .86337280274e-4
.4230769230769156 -.274682470286e-3
.4337074308557624 .165634299438e-3
.4509079537596066 .246130439679e-3
.4615384615384534 .61015121703e-4
.4721689693173002 .286165149019e-3
.4893694922211444 .212054483672e-3
.4999999999999912 .325087666259e-3
.5106305077788380 .179833673990e-3
.5278310306826822 .178765799645e-3
.5384615384615290 .203745666583e-3
.5490920462403758 .43225553649e-4
.5662925691442200 .32252617116e-4
.5769230769230668 .152486377412e-3
.5875535847019136 -.74051794078e-4
.6047541076057578 .64462928086e-4
.6153846153846046 .235340848401e-3
.6260151231634514 .186040613654e-3
.6432156460672956 -.90016343463e-4
.6538461538461424 -.19506307113e-4
.6644766616249892 -.647644154741e-3
.6816771845288334 .1335983814492e-3
.6923076923076802 .45594584459281e-2
.7029382000865270 .148915409520058e-1
.7201387229903712 .718855635975551e-1
.7307692307692180 .1291272930824829
.7413997385480648 .2130723431438685
.7586002614519090 -.1543374127809445
.7692307692307558 -.833109655314765e-1
.7798612770096026 -.391109001626587e-1
.7970617999134468 -.54738508425899e-2
.8076923076922936 .619755570674e-4
.8183228154711404 .2453764271097e-3
.8355233383749846 -.486733304996e-4
.8461538461538314 -.1343235475217e-3
.8567843539326782 -.406950626665e-4
.8739848768365224 .115292393093e-4
.8846153846153692 .45213474626e-5
.8952458923942160 -.6384629524e-6
.9124464152980602 -.9534170405e-6
.9230769230769070 .3016817197e-6
.9337074308557538 .1788144530e-6
.9509079537595980 -.184780237e-7
.9615384615384448 -.301256211e-7
.9721689693172916 -.9983394e-9
.9893694922211358 .41726646e-8
.9999999999999826 -.11607323e-8


==> Adv_P3_Error_80_alphadiv2.csv <==
0. -.000125332000000089
.1063050778e-1 .000100056300000095
.2783103069e-1 -.00024281600000009
.3846153846e-1 .000371178100000091
.4909204624e-1 .000122955199999941
.6629256914e-1 -.000159180999999897
.7692307692e-1 .00022626300000006
.8755358470e-1 -3.48599999999699e-005
.1047541076 6.20430000000116e-005
.1153846154 .000255842999999922
.1260151232 -8.63600000000631e-006
.1432156461 .000331240000000177
.1538461539 .000237188000000055
.1644766617 .000373146999999907
.1816771846 .000725000999999947
.1923076924 .000372813999999888
.2029382002 .00096880499999985
.2201387231 .000935243999999891
.2307692309 .00146599899999988
.2413997387 .000621533999999979
.2586002616 .00117146299999993
.2692307694 -.000771403000000115
.2798612772 .000355194999999808
.2970618001 -.001210551
.3076923079 -.00113408500000012
.3183228157 -.00137798400000011
.3355233386 -.00274687799999995
.3461538464 -.000417362000000088
.3567843542 -.00273292000000014
.3739848771 -.00134865299999998
.3846153849 -.00183283299999992
.3952458927 -.00120237200000006
.4124464156 -.000182091999999967
.4230769234 -.000249018999999961
.4337074312 .000214486999999819
.4509079541 .00136135500000001
.4615384619 -.000129666999999944
.4721689697 .00132269699999998
.4893694926 .000987032999999915
.5000000004 -.000229806999999971
.5106305082 .00106555699999999
.5278310311 .000190358999999862
.5384615389 9.12269999999715e-005
.5490920467 .000605725000000001
.5662925696 .000325128999999924
.5769230774 -.000754240999999878
.5875535852 .000559187999999988
.6047541081 -.000161623999999971
.6153846159 -.000239715999999834
.6260151237 .000187235000000063
.6432156466 -8.09710000000408e-005
.6538461544 -.000782528000000005
.6644766622 -.000529317000000029
.6816771851 -.000619099000000123
.6923076929 .000471718800000076
.7029382007 -.0057438139999999
.7201387236 .0351178033999999
.7307692314 .088692129
.7413997392 .2023647076
.7586002621 -.1273228349
.7692307699 -.0373037561
.7798612777 -.00524895110000001
.7970618006 .00760019550000002
.8076923084 .000456792699999986
.8183228162 -.00121469529999996
.8355233391 -.000761215900000001
.8461538469 .000345410699999993
.8567843547 .000224869000000016
.8739848776 -1.53548000000336e-005
.8846153854 -6.53695000000232e-005
.8952458932 -1.0434500000045e-005
.9124464161 1.31811999999898e-005
.9230769239 -1.4310000000517e-006
.9337074317 -2.68559999994089e-006
.9509079546 -2.12400000032531e-007
.9615384624 9.66300000015963e-007
.9721689702 1.43600000002131e-007
.9893694931 -1.77300000014924e-007
1.000000001 1.78000000294887e-008


==> Adv_P3_Error_80_alphax2.csv <==
0. -.000122251000000073
.1063050778e-1 9.72560999998873e-005
.2783103069e-1 -.000234663000000079
.3846153846e-1 .000353527699999856
.4909204624e-1 .000120418200000083
.6629256914e-1 -.000153684000000043
.7692307692e-1 .000212603000000033
.8755358470e-1 -3.63460000001314e-005
.1047541076 4.97569999999836e-005
.1153846154 .000243922999999979
.1260151232 -3.63400000000791e-005
.1432156461 .00028528299999997
.1538461539 .000111332999999991
.1644766617 .000316648999999947
.1816771846 .000518141999999999
.1923076924 .000458059999999927
.2029382002 .000627641999999984
.2201387231 .000903270000000012
.2307692309 .00065215399999996
.2413997387 .000692369999999887
.2586002616 .000684724000000081
.2692307694 -.000184256000000049
.2798612772 .000150588999999979
.2970618001 -.000861681999999808
.3076923079 -.000664323999999938
.3183228157 -.00123280800000014
.3355233386 -.00187888300000005
.3461538464 -.001091446
.3567843542 -.001831315
.3739848771 -.00136410200000014
.3846153849 -.00114968500000012
.3952458927 -.000868936999999903
.4124464156 -.000159422000000076
.4230769234 -9.60370000000488e-005
.4337074312 .000305759999999822
.4509079541 .000800754000000126
.4615384619 .000389747000000051
.4721689697 .000839298000000044
.4893694926 .000687650000000151
.5000000004 .000526600000000155
.5106305082 .000581130000000041
.5278310311 .000340058000000143
.5384615389 .000568684999999958
.5490920467 .000113044999999978
.5662925696 .000334865999999989
.5769230774 -.000156907000000039
.5875535852 4.29749999999451e-005
.6047541081 5.29199999999008e-005
.6153846159 .000283196999999902
.6260151237 4.01250000001685e-005
.6432156466 .000344692200000107
.6538461544 .00128491180000001
.6644766622 .00276436329999985
.6816771851 .0134294134
.6923076929 .026397356
.7029382007 .0496468829999999
.7201387236 .1106086811
.7307692314 .1611528078
.7413997392 .2227220044
.7586002621 -.1790512533
.7692307699 -.1229094355
.7798612777 -.0790092758000001
.7970618006 -.0315678508
.8076923084 -.0148712422
.8183228162 -.00702889360000003
.8355233391 -.00124812060000001
.8461538469 -.000430665500000038
.8567843547 -.000186231699999984
.8739848776 -3.71643000000033e-005
.8846153854 -2.02668000000017e-005
.8952458932 -7.3472999999602e-006
.9124464161 6.11000000039219e-008
.9230769239 -1.50700000034476e-007
.9337074317 -1.80100000024552e-007
.9509079546 -7.34999999751906e-008
.9615384624 4.49999998375361e-009
.9721689702 5.29999999443476e-009
.9893694931 -6.00000049644223e-010
1.000000001 -2.29999996825825e-009


==> Adv_P3_U_80_alpha_beta_gamma.csv <==
0. 1.000133519
.1063050778e-1 .9999086537
.2783103069e-1 1.000273362
.3846153846e-1 .9996944698
.4909204624e-1 .9999960767
.6629256914e-1 1.000473823
.7692307692e-1 1.000371856
.8755358470e-1 1.001049572
.1047541076 1.002401469
.1153846154 1.003788118
.1260151232 1.006676211
.1432156461 1.013579534
.1538461539 1.021273924
.1644766617 1.031640554
.1816771846 1.058336180
.1923076924 1.082595112
.2029382002 1.114468861
.2201387231 1.184243607
.2307692309 1.241014888
.2413997387 1.306790173
.2586002616 1.433392640
.2692307694 1.520989254
.2798612772 1.611766353
.2970618001 1.756792177
.3076923079 1.837357668
.3183228157 1.906229910
.3355233386 1.981542859
.3461538464 2.000201050
.3567843542 1.997424185
.3739848771 1.945677888
.3846153849 1.887979946
.3952458927 1.815641285
.4124464156 1.676856747
.4230769234 1.586098171
.4337074312 1.495434210
.4509079541 1.360128389
.4615384619 1.287242688
.4721689697 1.223641634
.4893694926 1.142380361
.5000000004 1.104395192
.5106305082 1.075024019
.5278310311 1.041753057
.5384615389 1.028171850
.5490920467 1.018728129
.5662925696 1.009135589
.5769230774 1.005556466
.5875535852 1.003559502
.6047541081 1.001425710
.6153846159 1.000617637
.6260151237 1.000292471
.6432156466 1.000265003
.6538461544 1.000120037
.6644766622 1.000682967
.6816771851 1.000015811
.6923076929 .9957654028
.7029382007 .9859227736
.7201387236 .9294486240
.7307692314 .8722460588
.7413997392 .7875603080
.7586002621 .6535448506
.7692307699 .5817863447
.7798612777 .5375973974
.7970618006 .5045971258
.8076923084 .4995788905
.8183228162 .4996607309
.8355233391 .5000792773
.8461538469 .5001434842
.8567843547 .5000381919
.8739848776 .4999853713
.8846153854 .4999959206
.8952458932 .5000011978
.9124464161 .5000009932
.9230769239 .4999995666
.9337074317 .4999997922
.9509079546 .5000000354
.9615384624 .5000000305
.9721689702 .4999999990
.9893694931 .4999999949
1.000000001 .5000000003


==> Adv_P3_V_end.csv <==
0. 1.000004786
.2763932022e-2 1.000005804
.7236067980e-2 1.000007902
.1000000000e-1 1.000009543
.1276393202e-1 1.000011507
.1723606798e-1 1.000015527
.2000000000e-1 1.000018648
.2276393202e-1 1.000022363
.2723606798e-1 1.000029907
.3000000000e-1 1.000035721
.3276393202e-1 1.000042601
.3723606798e-1 1.000056465
.4000000000e-1 1.000067070
.4276393202e-1 1.000079546
.4723606798e-1 1.000104495
.5000000000e-1 1.000123437
.5276393202e-1 1.000145591
.5723606798e-1 1.000189551
.6000000000e-1 1.000222678
.6276393202e-1 1.000261195
.6723606798e-1 1.000337032
.7000000000e-1 1.000393751
.7276393202e-1 1.000459314
.7723606798e-1 1.000587395
.8000000000e-1 1.000682465
.8276393202e-1 1.000791712
.8723606798e-1 1.001003469
.9000000000e-1 1.001159454
.9276393202e-1 1.001337641
.9723606798e-1 1.001680318
.1000000000 1.001930814
.1027639320 1.002215265
.1072360680 1.002757994
.1100000000 1.003151675
.1127639320 1.003596053
.1172360680 1.004437202
.1200000000 1.005042625
.1227639320 1.005721904
.1272360680 1.006997440
.1300000000 1.007908351
.1327639320 1.008924196
.1372360680 1.010816414
.1400000000 1.012157081
.1427639320 1.013643060
.1472360680 1.016388587
.1500000000 1.018318369
.1527639320 1.020444127
.1572360680 1.024339623
.1600000000 1.027055678
.1627639320 1.030028902
.1672360680 1.035432377
.1700000000 1.039169150
.1727639320 1.043233904
.1772360680 1.050559276
.1800000000 1.055583255
.1827639320 1.061013166
.1872360680 1.070715645
.1900000000 1.077313960
.1927639320 1.084398900
.1972360680 1.096949212
.2000000000 1.105411009
.2027639320 1.114436382
.2072360680 1.130282824
.2100000000 1.140873120
.2127639320 1.152091716
.2172360680 1.171610620
.2200000000 1.184537404
.2227639320 1.198134960
.2272360680 1.221572197
.2300000000 1.236948951
.2327639320 1.253005973
.2372360680 1.280414507
.2400000000 1.298221729
.2427639320 1.316675560
.2472360680 1.347856244
.2500000000 1.367906862
.2527639320 1.388519150
.2572360680 1.422973577
.2600000000 1.444887909
.2627639320 1.467223226
.2672360680 1.504127959
.2700000000 1.527323866
.2727639320 1.550744956
.2772360680 1.588955443
.2800000000 1.612658358
.2827639320 1.636342225
.2872360680 1.674432059
.2900000000 1.697707527
.2927639320 1.720684310
.2972360680 1.757021272
.3000000000 1.778829807
.3027639320 1.800043318
.3072360680 1.832898482
.3100000000 1.852169194
.3127639320 1.870554666
.3172360680 1.898235402
.3200000000 1.913951620
.3227639320 1.928523080
.3272360680 1.949516194
.3300000000 1.960803761
.3327639320 1.970741217
.3372360680 1.983849556
.3400000000 1.990057212
.3427639320 1.994782980
.3472360680 1.999238417
.3500000000 1.999999999
.3527639320 1.999234300
.3572360680 1.994772250
.3600000000 1.990042453
.3627639320 1.983830836
.3672360680 1.970716275
.3700000000 1.960775115
.3727639320 1.949483973
.3772360680 1.928485382
.3800000000 1.913910748
.3827639320 1.898191532
.3872360680 1.870506344
.3900000000 1.852118382
.3927639320 1.832845387
.3972360680 1.799986984
.4000000000 1.778771758
.4027639320 1.756961730
.4072360680 1.720622822
.4100000000 1.697645125
.4127639320 1.674368960
.4172360680 1.636278448
.4200000000 1.612594430
.4227639320 1.588891562
.4272360680 1.550681548
.4300000000 1.527260982
.4327639320 1.504065764
.4372360680 1.467162470
.4400000000 1.444828224
.4427639320 1.422915090
.4472360680 1.388462838
.4500000000 1.367852022
.4527639320 1.347802959
.4572360680 1.316624940
.4600000000 1.298172831
.4627639320 1.280367374
.4672360680 1.252961760
.4700000000 1.236906568
.4727639320 1.221531651
.4772360680 1.198097383
.4800000000 1.184501645
.4827639320 1.171576659
.4872360680 1.152060604
.4900000000 1.140843723
.4927639320 1.130255100
.4972360680 1.114411267
.5000000000 1.105387441
.5027639320 1.096927136
.5072360680 1.084379120
.5100000000 1.077295522
.5127639320 1.070698489
.5172360680 1.060997958
.5200000000 1.055569171
.5227639320 1.050546256
.5272360680 1.043222483
.5300000000 1.039158641
.5327639320 1.035422725
.5372360680 1.030020522
.5400000000 1.027048016
.5427639320 1.024332630
.5472360680 1.020438117
.5500000000 1.018312909
.5527639320 1.016383634
.5572360680 1.013638846
.5600000000 1.012153276
.5627639320 1.010812984
.5672360680 1.008921307
.5700000000 1.007905758
.5727639320 1.006995117
.5772360680 1.005719966
.5800000000 1.005040896
.5827639320 1.004435662
.5872360680 1.003594782
.5900000000 1.003150548
.5927639320 1.002756996
.5972360680 1.002214449
.6000000000 1.001930094
.6027639320 1.001679685
.6072360680 1.001337128
.6100000000 1.001159005
.6127639320 1.001003076
.6172360680 1.000791397
.6200000000 1.000682191
.6227639320 1.000587156
.6272360680 1.000459124
.6300000000 1.000393587
.6327639320 1.000336890
.6372360680 1.000261084
.6400000000 1.000222582
.6427639320 1.000189468
.6472360680 1.000145527
.6500000000 1.000123382
.6527639320 1.000104448
.6572360680 1.000079510
.6600000000 1.000067039
.6627639320 1.000056438
.6672360680 1.000042581
.6700000000 1.000035704
.6727639320 1.000029893
.6772360680 1.000022352
.6800000000 1.000018639
.6827639320 1.000015519
.6872360680 1.000011501
.6900000000 1.000009538
.6927639320 1.000007897
.6972360680 1.000005801
.7000000000 1.000004784
.7027639320 1.000003939
.7072360680 1.000002868
.7100000000 1.000002352
.7127639320 1.000001926
.7172360680 1.000001390
.7200000000 1.000001133
.7227639320 1.000000923
.7272360680 1.000000660
.7300000000 1.000000535
.7327639320 1.000000434
.7372360680 1.000000307
.7400000000 1.000000248
.7427639320 1.000000200
.7472360680 1.000000140
.7500000000 .5
.7527639320 .5
.7572360680 .5
.7600000000 .5
.7627639320 .5
.7672360680 .5
.7700000000 .5
.7727639320 .5
.7772360680 .5
.7800000000 .5
.7827639320 .5
.7872360680 .5
.7900000000 .5
.7927639320 .5
.7972360680 .5
.8000000000 .5
.8027639320 .5
.8072360680 .5
.8100000000 .5
.8127639320 .5
.8172360680 .5
.8200000000 .5
.8227639320 .5
.8272360680 .5
.8300000000 .5
.8327639320 .5
.8372360680 .5
.8400000000 .5
.8427639320 .5
.8472360680 .5
.8500000000 .5
.8527639320 .5
.8572360680 .5
.8600000000 .5
.8627639320 .5
.8672360680 .5
.8700000000 .5
.8727639320 .5
.8772360680 .5
.8800000000 .5
.8827639320 .5
.8872360680 .5
.8900000000 .5
.8927639320 .5
.8972360680 .5
.9000000000 .5
.9027639320 .5
.9072360680 .5
.9100000000 .5
.9127639320 .5
.9172360680 .5
.9200000000 .5
.9227639320 .5
.9272360680 .5
.9300000000 .5
.9327639320 .5
.9372360680 .5
.9400000000 .5
.9427639320 .5
.9472360680 .5
.9500000000 .5
.9527639320 .5
.9572360680 .5
.9600000000 .5
.9627639320 .5
.9672360680 .5
.9700000000 .5
.9727639320 .5
.9772360680 .5
.9800000000 .5
.9827639320 .5
.9872360680 .5
.9900000000 .5
.9927639320 .5
.9972360680 .5
1.000000000 .5


==> Adv_P3_V_init.csv <==
0. 1.018288879
.2763932022e-2 1.020411669
.7236067980e-2 1.024301856
.1000000000e-1 1.027014298
.1276393202e-1 1.029983642
.1723606798e-1 1.035380248
.2000000000e-1 1.039112394
.2276393202e-1 1.043172219
.2723606798e-1 1.050488958
.3000000000e-1 1.055507186
.3276393202e-1 1.060931023
.3723606798e-1 1.070622983
.4000000000e-1 1.077214370
.4276393202e-1 1.084292060
.4723606798e-1 1.096829973
.5000000000e-1 1.105283707
.5276393202e-1 1.114300725
.5723606798e-1 1.130133071
.6000000000e-1 1.140714326
.6276393202e-1 1.151923658
.6723606798e-1 1.171427170
.7000000000e-1 1.184344240
.7276393202e-1 1.197931969
.7723606798e-1 1.221353168
.8000000000e-1 1.236719992
.8276393202e-1 1.252767126
.8723606798e-1 1.280159878
.9000000000e-1 1.297957564
.9276393202e-1 1.316402092
.9723606798e-1 1.347568370
.1000000000 1.367610579
.1027639320 1.388214911
.1072360680 1.422657583
.1100000000 1.444565441
.1127639320 1.466894963
.1172360680 1.503791916
.1200000000 1.526984093
.1227639320 1.550402346
.1272360680 1.588610267
.1300000000 1.612312922
.1327639320 1.635997595
.1372360680 1.674091083
.1400000000 1.697370309
.1427639320 1.720352024
.1472360680 1.756699492
.1500000000 1.778516089
.1527639320 1.799738860
.1572360680 1.832611514
.1600000000 1.851894553
.1627639320 1.870293475
.1672360680 1.897998255
.1700000000 1.913730667
.1727639320 1.928319272
.1772360680 1.949341975
.1800000000 1.960648858
.1827639320 1.970606321
.1872360680 1.983748277
.1900000000 1.989977334
.1927639320 1.994724867
.1972360680 1.999216038
.2000000000 1.999999866
.2027639320 1.999256415
.2072360680 1.994830102
.2100000000 1.990122074
.2127639320 1.983931864
.2172360680 1.970850929
.2200000000 1.960929784
.2227639320 1.949657966
.2272360680 1.928688982
.2300000000 1.914131504
.2327639320 1.898428493
.2372360680 1.870767369
.2400000000 1.852392870
.2427639320 1.833132215
.2472360680 1.800291325
.2500000000 1.779085373
.2527639320 1.757283422
.2572360680 1.720955041
.2600000000 1.697982291
.2627639320 1.674709899
.2672360680 1.636623062
.2700000000 1.612939863
.2727639320 1.589236748
.2772360680 1.551024186
.2800000000 1.527600794
.2827639320 1.504401857
.2872360680 1.467490798
.2900000000 1.445150766
.2927639320 1.423231165
.2972360680 1.388767168
.3000000000 1.368148401
.3027639320 1.348090935
.3072360680 1.316898517
.3100000000 1.298437108
.3127639320 1.280622118
.3172360680 1.253200724
.3200000000 1.237135644
.3227639320 1.221750798
.3272360680 1.198300491
.3300000000 1.184694926
.3327639320 1.171760223
.3372360680 1.152228773
.3400000000 1.141002626
.3427639320 1.130404960
.3472360680 1.114547025
.3500000000 1.105514840
.3527639320 1.097046469
.3572360680 1.084486047
.3600000000 1.077395196
.3627639320 1.070791232
.3672360680 1.061080176
.3700000000 1.055645310
.3727639320 1.050616641
.3772360680 1.043284228
.3800000000 1.039215454
.3827639320 1.035474908
.3872360680 1.030065829
.3900000000 1.027089440
.3927639320 1.024370438
.3972360680 1.020470611
.4000000000 1.018342433
.4027639320 1.016410413
.4072360680 1.013661630
.4100000000 1.012173850
.4127639320 1.010831530
.4172360680 1.008936930
.4200000000 1.007919779
.4227639320 1.007007679
.4272360680 1.005730445
.4300000000 1.005050243
.4327639320 1.004443986
.4372360680 1.003601657
.4400000000 1.003156644
.4427639320 1.002762392
.4472360680 1.002218863
.4500000000 1.001933985
.4527639320 1.001683108
.4572360680 1.001339901
.4600000000 1.001161434
.4627639320 1.001005201
.4672360680 1.000793102
.4700000000 1.000683676
.4727639320 1.000588448
.4772360680 1.000460150
.4800000000 1.000394476
.4827639320 1.000337658
.4872360680 1.000261688
.4900000000 1.000223102
.4927639320 1.000189915
.4972360680 1.000145876
.5000000000 1.000123681
.5027639320 1.000104703
.5072360680 1.000079707
.5100000000 1.000067207
.5127639320 1.000056581
.5172360680 1.000042690
.5200000000 1.000035796
.5227639320 1.000029971
.5272360680 1.000022411
.5300000000 1.000018689
.5327639320 1.000015561
.5372360680 1.000011532
.5400000000 1.000009564
.5427639320 1.000007919
.5472360680 1.000005817
.5500000000 1.000004797
.5527639320 1.000003951
.5572360680 1.000002876
.5600000000 1.000002359
.5627639320 1.000001932
.5672360680 1.000001394
.5700000000 1.000001137
.5727639320 1.000000926
.5772360680 1.000000662
.5800000000 1.000000537
.5827639320 1.000000435
.5872360680 1.000000308
.5900000000 1.000000249
.5927639320 1.000000200
.5972360680 1.000000141
.6000000000 1.000000113
.6027639320 .5
.6072360680 .5
.6100000000 .5
.6127639320 .5
.6172360680 .5
.6200000000 .5
.6227639320 .5
.6272360680 .5
.6300000000 .5
.6327639320 .5
.6372360680 .5
.6400000000 .5
.6427639320 .5
.6472360680 .5
.6500000000 .5
.6527639320 .5
.6572360680 .5
.6600000000 .5
.6627639320 .5
.6672360680 .5
.6700000000 .5
.6727639320 .5
.6772360680 .5
.6800000000 .5
.6827639320 .5
.6872360680 .5
.6900000000 .5
.6927639320 .5
.6972360680 .5
.7000000000 .5
.7027639320 .5
.7072360680 .5
.7100000000 .5
.7127639320 .5
.7172360680 .5
.7200000000 .5
.7227639320 .5
.7272360680 .5
.7300000000 .5
.7327639320 .5
.7372360680 .5
.7400000000 .5
.7427639320 .5
.7472360680 .5
.7500000000 .5
.7527639320 .5
.7572360680 .5
.7600000000 .5
.7627639320 .5
.7672360680 .5
.7700000000 .5
.7727639320 .5
.7772360680 .5
.7800000000 .5
.7827639320 .5
.7872360680 .5
.7900000000 .5
.7927639320 .5
.7972360680 .5
.8000000000 .5
.8027639320 .5
.8072360680 .5
.8100000000 .5
.8127639320 .5
.8172360680 .5
.8200000000 .5
.8227639320 .5
.8272360680 .5
.8300000000 .5
.8327639320 .5
.8372360680 .5
.8400000000 .5
.8427639320 .5
.8472360680 .5
.8500000000 .5
.8527639320 .5
.8572360680 .5
.8600000000 .5
.8627639320 .5
.8672360680 .5
.8700000000 .5
.8727639320 .5
.8772360680 .5
.8800000000 .5
.8827639320 .5
.8872360680 .5
.8900000000 .5
.8927639320 .5
.8972360680 .5
.9000000000 .5
.9027639320 .5
.9072360680 .5
.9100000000 .5
.9127639320 .5
.9172360680 .5
.9200000000 .5
.9227639320 .5
.9272360680 .5
.9300000000 .5
.9327639320 .5
.9372360680 .5
.9400000000 .5
.9427639320 .5
.9472360680 .5
.9500000000 .5
.9527639320 .5
.9572360680 .5
.9600000000 .5
.9627639320 .5
.9672360680 .5
.9700000000 .5
.9727639320 .5
.9772360680 .5
.9800000000 .5
.9827639320 .5
.9872360680 .5
.9900000000 .5
.9927639320 .5
.9972360680 .5
1.000000000 .5


==> Adv_P4_Error_80_alpha_beta_gamma.csv <==
0. .11394763610571012e-3
.90880612971582570564e-2 -.499777772931712e-4
.26315789473683518006e-1 .4309487110723266e-4
.43543517650208778956e-1 -.388245551601748e-4
.52631578947367036012e-1 .1245362906117430e-3
.61719640244525293068e-1 -.792866560084449e-4
.78947368421050554018e-1 .620908682778090e-4
.96175096597575814968e-1 -.332444578387520e-4
.10526315789473407202 .1385265705046049e-3
.11435121919189232908 -.657422089565147e-4
.13157894736841759003 .656975563838243e-4
.14880667554494285098 .484341760781975e-4
.15789473684210110804 .1505677798689689e-3
.16698279813925936510 .673074005593816e-4
.18421052631578462605 .1157925330197358e-3
.20143825449230988700 .1754810014808056e-3
.21052631578946814406 .2154852812110425e-3
.21961437708662640112 .2539716942119150e-3
.23684210526315166207 .1536299909113462e-3
.25406983343967692302 .1850922762711049e-3
.26315789473683518008 -.36791171978593e-5
.27224595603399343714 .884206134648132e-4
.28947368421051869809 -.683731737008652e-4
.30670141238704395904 -.2676515007028605e-3
.31578947368420221610 -.2991759863392603e-3
.32487753498136047316 -.4275529228198511e-3
.34210526315788573411 -.4082882010793872e-3
.35933299133441099506 -.4750983486201220e-3
.36842105263156925212 -.3370567438630996e-3
.37750911392872750918 -.3931273513823437e-3
.39473684210525277013 -.2349314161996863e-3
.41196457028177803108 -.643415742155272e-4
.42105263157893628814 .1277471789405485e-3
.43014069287609454520 .216927691936360e-4
.44736842105261980615 .1917742638312958e-3
.46459614922914506710 .1378924208209677e-3
.47368421052630332416 .1570941216405925e-3
.48277227182346158122 .2771574134791760e-3
.49999999999998684217 .1455340924146533e-3
.51722772817651210312 .1567586412656151e-3
.52631578947367036018 .1195303199310118e-3
.53540385077082861724 .367716119029841e-4
.55263157894735387819 .656655518672955e-4
.56985930712387913914 .1403140385062197e-3
.57894736842103739620 -.4331856966745021e-3
.58803542971819565326 .1568066852374746e-3
.60526315789472091421 .1469476203766588e-3
.62249088607124617516 .375440801011224e-4
.63157894736840443222 -.994331579214640e-4
.64066700866556268928 .772923223837734e-4
.65789473684208795023 -.3212386020400859e-3
.67512246501861321118 -.2634032531659019e-3
.68421052631577146824 .3982993796548327e-4
.69329858761292972530 .517304938427568704e-2
.71052631578945498625 .3559161387205480437e-1
.72775404396598024720 .11656774731232952970
.73684210526313850426 .17853274039550195539
.74593016656029676132 .25033440058902396940
.76315789473682202227 -.12097745085721277712
.78038562291334728322 -.3870763988255640268e-1
.78947368421050554028 -.1485211674459202603e-1
.79856174550766379734 -.518323786122058324e-2
.81578947368418905829 .16067499841031537e-3
.83301720186071431924 -.7955507027530860e-4
.84210526315787257630 -.8304031379322774e-4
.85119332445503083336 -.1908235576277364e-4
.86842105263155609431 .1600557290231254e-4
.88564878080808135526 .60376983621938e-6
.89473684210523961232 -.371496916746274e-5
.90382490340239786938 -.104192876825755e-5
.92105263157892313033 .50086607111963e-6
.93828035975544839128 -.4945181950130e-7
.94736842105260664834 -.15073760433012e-6
.95645648234976490540 -.1812359133783e-7
.97368421052629016635 .2095908420857e-7
.99091193870281542730 -.736801242888e-8
.99999999999997368436 -.617962406991e-8


==> Adv_P4_U_80_alpha.csv <==
0. .99989084736667291858
.90880612971582570564e-2 1.0000589616019858884
.26315789473683518006e-1 .99998513194069067864
.43543517650208778956e-1 1.0001224008538040037
.52631578947367036012e-1 1.0000201352817942915
.61719640244525293068e-1 1.0003256121403603028
.78947368421050554018e-1 1.0005834934694589953
.96175096597575814968e-1 1.0016277182041449493
.10526315789473407202 1.0023697254984817596
.11435121919189232908 1.0039468085016663179
.13157894736841759003 1.0084190276690821561
.14880667554494285098 1.0174317196793031444
.15789473684210110804 1.0248386576803285034
.16698279813925936510 1.0350714512791713364
.18421052631578462605 1.0639632801252532346
.20143825449230988700 1.1099446622669392781
.21052631578946814406 1.1428477527581840993
.21961437708662640112 1.1825625361061027973
.23684210526315166207 1.2779382400757049615
.25406983343967692302 1.3984558708922450981
.26315789473683518008 1.4706524668420740916
.27224595603399343714 1.5464718262086959858
.28947368421051869809 1.6935804142714750775
.30670141238704395904 1.8295276528074043265
.31578947368420221610 1.8900317219659626599
.32487753498136047316 1.9394031632791443896
.34210526315788573411 1.9942411618263535640
.35933299133441099506 1.9917478114030282223
.36842105263156925212 1.9668677469570848623
.37750911392872750918 1.9273600162466175983
.39473684210525277013 1.8186363039842289815
.41196457028177803108 1.6809735753637758126
.42105263157893628814 1.6032168931565444605
.43014069287609454520 1.5258354412035026021
.44736842105261980615 1.3870774440417959506
.46459614922914506710 1.2686309586142554969
.47368421052630332416 1.2162686445146571767
.48277227182346158122 1.1711442109554637758
.49999999999998684217 1.1051604976655146723
.51722772817651210312 1.0608056734252778891
.52631578947367036018 1.0444918844660134355
.53540385077082861724 1.0320743728073426409
.55263157894735387819 1.0163889278451300660
.56985930712387913914 1.0078055160390167920
.57894736842103739620 1.0057173549946076361
.58803542971819565326 1.0032997226647700562
.60526315789472091421 1.0013305088741503939
.62249088607124617516 1.0005575832583263431
.63157894736840443222 1.0004591005692653378
.64066700866556268928 1.0001365129215691180
.65789473684208795023 1.0003974703514976908
.67512246501861321118 1.0002890170622047933
.68421052631577146824 .99997423763232186933
.69329858761292972530 .99483455020455218526
.71052631578945498625 .96441064634792989283
.72775404396598024720 .88343288616645185750
.73684210526313850426 .82146757578183495351
.74593016656029676132 .74966575463376316390
.76315789473682202227 .62097745085721277712
.78038562291334728322 .53870763988255640268
.78947368421050554028 .51485211674459202603
.79856174550766379734 .50518323786122058324
.81578947368418905829 .49983932500158968463
.83301720186071431924 .50007955507027530860
.84210526315787257630 .50008304031379322774
.85119332445503083336 .50001908235576277364
.86842105263155609431 .49998399442709768746
.88564878080808135526 .49999939623016378062
.89473684210523961232 .50000371496916746274
.90382490340239786938 .50000104192876825755
.92105263157892313033 .49999949913392888037
.93828035975544839128 .50000004945181950130
.94736842105260664834 .50000015073760433012
.95645648234976490540 .50000001812359133783
.97368421052629016635 .49999997904091579143
.99091193870281542730 .50000000736801242888
.99999999999997368436 .50000000617962406991


==> EOutError.csv <==
0
0
.45043352084696464221e-3
0
0
0


==> EOutOrder.csv <==
0.
0.
0.
0.
0.
0.


==> SofiaBurgers_t0.001_P4_E_nodiss_81node.csv <==
0. 0
.86336582323005714050e-2 -.2944934044894e-8
.25000000000000000000e-1 -.1121650535297e-7
.41366341767699428595e-1 -.992824936608e-8
.50000000000000000000e-1 -.2191948006448e-7
.58633658232300571405e-1 -.884588738606e-8
.75000000000000000000e-1 -.1299741356427e-7
.91366341767699428595e-1 .536550708563e-8
.10000000000000000000 -.903877520312e-8
.10863365823230057140 .1643460090437e-7
.12500000000000000000 .1681143604260e-7
.14136634176769942860 .4008518969113e-7
.15000000000000000000 .2375353402430e-7
.15863365823230057140 .4682408849952e-7
.17500000000000000000 .4040216089962e-7
.19136634176769942860 .4885693291888e-7
.20000000000000000000 .3107673945817e-7
.20863365823230057140 .3834623000442e-7
.22500000000000000000 .2184547925569e-7
.24136634176769942860 .1108424146044e-7
.25000000000000000000 -.40854208573e-9
.25863365823230057140 -.956908827737e-8
.27500000000000000000 -.2199132845751e-7
.29136634176769942860 -.3726452525332e-7
.30000000000000000000 -.3206277832857e-7
.30863365823230057140 -.4839844200422e-7
.32500000000000000000 -.4107914876326e-7
.34136634176769942860 -.4692742388751e-7
.35000000000000000000 -.2454898866625e-7
.35863365823230057140 -.4067980663422e-7
.37500000000000000000 -.1732969400107e-7
.39136634176769942860 -.1685753455703e-7
.40000000000000000000 .923891239062e-8
.40863365823230057140 -.582878968968e-8
.42500000000000000000 .1324781029597e-7
.44136634176769942860 .881582756289e-8
.45000000000000000000 .2267004600822e-7
.45863365823230057140 .993698757530e-8
.47500000000000000000 .1152534640118e-7
.49136634176769942860 .2971576159740e-8
.50000000000000000000 -.62967131284414906660e-19
.50863365823230057140 -.2971575759664e-8
.52500000000000000000 -.1152534570111e-7
.54136634176769942860 -.993698737523e-8
.55000000000000000000 -.2267004580815e-7
.55863365823230057140 -.881582756282e-8
.57500000000000000000 -.1324780979591e-7
.59136634176769942860 .582879018975e-8
.60000000000000000000 -.923891189056e-8
.60863365823230057140 .1685753505708e-7
.62500000000000000000 .1732969400113e-7
.64136634176769942860 .4067980713427e-7
.65000000000000000000 .2454898866629e-7
.65863365823230057140 .4692742388755e-7
.67500000000000000000 .4107914876329e-7
.69136634176769942860 .4839844250424e-7
.70000000000000000000 .3206277882862e-7
.70863365823230057140 .3726452525334e-7
.72500000000000000000 .2199132845752e-7
.74136634176769942860 .956908777737e-8
.75000000000000000000 .40854258573e-9
.75863365823230057140 -.1108424146043e-7
.77500000000000000000 -.2184547905569e-7
.79136634176769942860 -.3834623050447e-7
.80000000000000000000 -.3107673995818e-7
.80863365823230057140 -.4885693341887e-7
.82500000000000000000 -.4040216129970e-7
.84136634176769942860 -.4682408849959e-7
.85000000000000000000 -.2375353422432e-7
.85863365823230057140 -.4008519019122e-7
.87500000000000000000 -.1681143604266e-7
.89136634176769942860 -.1643460110443e-7
.90000000000000000000 .903877520315e-8
.90863365823230057140 -.536550808567e-8
.92500000000000000000 .1299741326422e-7
.94136634176769942860 .884588668601e-8
.95000000000000000000 .2191947946437e-7
.95863365823230057140 .992824976608e-8
.97500000000000000000 .1121650445297e-7
.99136634176769942860 .2944932294695e-8
1.0000000000000000000 0


==> SofiaBurgers_t0.001_P4_U_nodiss_81node.csv <==
0. 0.
.86336582323005714050e-2 .53943324703077944894e-1
.25000000000000000000e-1 .15564401373702275297
.41366341767699428595e-1 .25572499151409636608
.50000000000000000000e-1 .30751289632106106448
.58633658232300571405e-1 .35840920984104428606
.75000000000000000000e-1 .45191894314316256427
.91366341767699428595e-1 .54071888744451291437
.10000000000000000000 .58534774807761620312
.10863365823230057140 .62827581264524989563
.12500000000000000000 .70454064116153195740
.14136634176769942860 .77344239954527730887
.15000000000000000000 .80657241446109777570
.15863365823230057140 .83735093746409750048
.17500000000000000000 .88892221362783620038
.19136634176769942860 .93116759197671458112
.20000000000000000000 .94953648232189554183
.20863365823230057140 .96512526808897949558
.22500000000000000000 .98688182891959294431
.24136634176769942860 .99823754728120553956
.25000000000000000000 .99998678256691158573
.25863365823230057140 .99879428536704627737
.27500000000000000000 .98847065898654245751
.29136634176769942860 .96767923895055725332
.30000000000000000000 .95255861158514182857
.30863365823230057140 .93462239171767700422
.32500000000000000000 .89308184471877026326
.34136634176769942860 .84204011609362088751
.35000000000000000000 .81146235464366966625
.35863365823230057140 .77847567910445263422
.37500000000000000000 .70968226789787300107
.39136634176769942860 .63330911719335455703
.40000000000000000000 .59023772820526210938
.40863365823230057140 .54540811910965768968
.42500000000000000000 .45607863886909350403
.44136634176769942860 .36186407504160223711
.45000000000000000000 .31053509021679479178
.45863365823230057140 .25827902316245362470
.47500000000000000000 .15723288375059719882
.49136634176769942860 .54500075236210740260e-1
.50000000000000000000 .62967131284414906660e-19
.50863365823230057140 -.54500075236210740336e-1
.52500000000000000000 -.15723288375059719889
.54136634176769942860 -.25827902316245362477
.55000000000000000000 -.31053509021679479185
.55863365823230057140 -.36186407504160223718
.57500000000000000000 -.45607863886909350409
.59136634176769942860 -.54540811910965768975
.60000000000000000000 -.59023772820526210944
.60863365823230057140 -.63330911719335455708
.62500000000000000000 -.70968226789787300113
.64136634176769942860 -.77847567910445263427
.65000000000000000000 -.81146235464366966629
.65863365823230057140 -.84204011609362088755
.67500000000000000000 -.89308184471877026329
.69136634176769942860 -.93462239171767700424
.70000000000000000000 -.95255861158514182862
.70863365823230057140 -.96767923895055725334
.72500000000000000000 -.98847065898654245752
.74136634176769942860 -.99879428536704627737
.75000000000000000000 -.99998678256691158573
.75863365823230057140 -.99823754728120553957
.77500000000000000000 -.98688182891959294431
.79136634176769942860 -.96512526808897949553
.80000000000000000000 -.94953648232189554182
.80863365823230057140 -.93116759197671458113
.82500000000000000000 -.88892221362783620030
.84136634176769942860 -.83735093746409750041
.85000000000000000000 -.80657241446109777568
.85863365823230057140 -.77344239954527730878
.87500000000000000000 -.70454064116153195734
.89136634176769942860 -.62827581264524989557
.90000000000000000000 -.58534774807761620315
.90863365823230057140 -.54071888744451291433
.92500000000000000000 -.45191894314316256422
.94136634176769942860 -.35840920984104428601
.95000000000000000000 -.30751289632106106437
.95863365823230057140 -.25572499151409636608
.97500000000000000000 -.15564401373702275297
.99136634176769942860 -.53943324703077944695e-1
1.0000000000000000000 .74713233440994231608e-19


==> SofiaBurgers_t0.16_P2_E_nodiss_81node.csv <==
0. 0
.1250000000000000e-1 -.25377912556480e-3
.2500000000000000e-1 .92075708285242e-3
.3750000000000000e-1 -.6249527486168e-3
.5000000000000000e-1 .13861299478594e-2
.6250000000000000e-1 -.7153374620597e-3
.7500000000000000e-1 .13309130882043e-2
.8750000000000000e-1 -.5928204548765e-3
.1000000000000000 .9902072829979e-3
.1125000000000000 -.3947788721549e-3
.1250000000000000 .5943971484969e-3
.1375000000000000 -.2047898044915e-3
.1500000000000000 .2451211732039e-3
.1625000000000000 -.460872511202e-4
.1750000000000000 -.432086089346e-4
.1875000000000000 .852353725815e-4
.2000000000000000 -.2873623115769e-3
.2125000000000000 .2001906368598e-3
.2250000000000000 -.5105537772921e-3
.2375000000000000 .3106094851604e-3
.2500000000000000 -.7364994600497e-3
.2625000000000000 .4285396872267e-3
.2750000000000000 -.9906629576856e-3
.2875000000000000 .5678415456999e-3
.3000000000000000 -.13050523939090e-2
.3125000000000000 .7475004868588e-3
.3250000000000000 -.17270805681363e-2
.3375000000000000 .9972066880250e-3
.3500000000000000 -.23218822188398e-2
.3625000000000000 .13452890565269e-2
.3750000000000000 -.29826262630626e-2
.3875000000000000 .15645638803818e-2
.4000000000000000 -.23852738053815e-2
.4125000000000000 .24167401235311e-2
.4250000000000000 -.44933253000692e-2
.4375000000000000 .40079885548096e-2
.4500000000000000 -.64451460890147e-2
.4625000000000000 .55706034630263e-2
.4750000000000000 .10703830783222e-2
.4875000000000000 .24647684700352e-2
.5000000000000000 -.5067995059719457e-14
.5125000000000000 -.24647684700363e-2
.5250000000000000 -.10703830783236e-2
.5375000000000000 -.55706034630256e-2
.5500000000000000 .64451460890142e-2
.5625000000000000 -.40079885548087e-2
.5750000000000000 .44933253000694e-2
.5875000000000000 -.24167401235316e-2
.6000000000000000 .23852738053795e-2
.6125000000000000 -.15645638803818e-2
.6250000000000000 .29826262630620e-2
.6375000000000000 -.13452890565271e-2
.6500000000000000 .23218822188396e-2
.6625000000000000 -.9972066880240e-3
.6750000000000000 .17270805681353e-2
.6875000000000000 -.7475004868596e-3
.7000000000000000 .13050523939082e-2
.7125000000000000 -.5678415457007e-3
.7250000000000000 .9906629576850e-3
.7375000000000000 -.4285396872266e-3
.7500000000000000 .7364994600491e-3
.7625000000000000 -.3106094851612e-3
.7750000000000000 .5105537772931e-3
.7875000000000000 -.2001906368601e-3
.8000000000000000 .2873623115763e-3
.8125000000000000 -.852353725817e-4
.8250000000000000 .432086089349e-4
.8375000000000000 .460872511205e-4
.8500000000000000 -.2451211732040e-3
.8625000000000000 .2047898044907e-3
.8750000000000000 -.5943971484973e-3
.8875000000000000 .3947788721549e-3
.9000000000000000 -.9902072829973e-3
.9125000000000000 .5928204548769e-3
.9250000000000000 -.13309130882036e-2
.9375000000000000 .7153374620592e-3
.9500000000000000 -.13861299478600e-2
.9625000000000000 .6249527486175e-3
.9750000000000000 -.92075708285367e-3
.9875000000000000 .25377912556425e-3
1.000000000000000 0


==> SofiaBurgers_t0.16_P2_U_nodiss_81node.csv <==
0. 0.
.1250000000000000e-1 .3942740198935530e-1
.2500000000000000e-1 .7739644338230288e-1
.3750000000000000e-1 .1180254545414438
.5000000000000000e-1 .1550067912911678
.6250000000000000e-1 .1959786209159155
.7500000000000000e-1 .2326487254084951
.8750000000000000e-1 .2731018640118035
.1000000000000000 .3098271197758689
.1125000000000000 .3492636092203859
.1250000000000000 .3860317241939097
.1375000000000000 .4242544632698144
.1500000000000000 .4608523806374071
.1625000000000000 .4977708339420080
.1750000000000000 .5339264010168926
.1875000000000000 .5694354706680862
.2000000000000000 .6048679393576959
.2125000000000000 .6388005425188717
.2250000000000000 .6732233546973931
.2375000000000000 .7053303601065661
.2500000000000000 .7384371032288882
.2625000000000000 .7683679920820278
.2750000000000000 .7998115736066136
.2875000000000000 .8270826898458976
.3000000000000000 .8564484255626407
.3125000000000000 .8803866336571362
.3250000000000000 .9071554227636478
.3375000000000000 .9267972483138860
.3500000000000000 .9502749294468568
.3625000000000000 .9642163761061488
.3750000000000000 .9831756643562826
.3875000000000000 .9897381698378182
.4000000000000000 1.000564589106888
.4125000000000000 .9974472304903869
.4250000000000000 .9995067335890432
.4375000000000000 .9776405332486844
.4500000000000000 .9630925362264307
.4625000000000000 .9090047312416527
.4750000000000000 .8432951181166948
.4875000000000000 .7131158605851503
.5000000000000000 .5067995059719457e-14
.5125000000000000 -.7131158605851484
.5250000000000000 -.8432951181166944
.5375000000000000 -.9090047312416534
.5500000000000000 -.9630925362264302
.5625000000000000 -.9776405332486848
.5750000000000000 -.9995067335890434
.5875000000000000 -.9974472304903869
.6000000000000000 -1.000564589106886
.6125000000000000 -.9897381698378182
.6250000000000000 -.9831756643562825
.6375000000000000 -.9642163761061486
.6500000000000000 -.9502749294468571
.6625000000000000 -.9267972483138870
.6750000000000000 -.9071554227636468
.6875000000000000 -.8803866336571359
.7000000000000000 -.8564484255626402
.7125000000000000 -.8270826898458973
.7250000000000000 -.7998115736066130
.7375000000000000 -.7683679920820284
.7500000000000000 -.7384371032288881
.7625000000000000 -.7053303601065658
.7750000000000000 -.6732233546973941
.7875000000000000 -.6388005425188714
.8000000000000000 -.6048679393576953
.8125000000000000 -.5694354706680868
.8250000000000000 -.5339264010168929
.8375000000000000 -.4977708339420083
.8500000000000000 -.4608523806374074
.8625000000000000 -.4242544632698139
.8750000000000000 -.3860317241939094
.8875000000000000 -.3492636092203864
.9000000000000000 -.3098271197758695
.9125000000000000 -.2731018640118039
.9250000000000000 -.2326487254084956
.9375000000000000 -.1959786209159150
.9500000000000000 -.1550067912911674
.9625000000000000 -.1180254545414445
.9750000000000000 -.7739644338230208e-1
.9875000000000000 -.3942740198935498e-1
1.000000000000000 -.4769252867665592e-15


==> SofiaBurgers_t0.16_P3_E_nodiss_79node.csv <==
0. 0
.1063050777884696e-1 .2627012588399e-4
.2783103068269150e-1 .706693114448e-5
.3846153846153846e-1 -.235203119303e-4
.4909204624038542e-1 -.155533647829e-4
.6629256914422995e-1 .43331296206e-5
.7692307692307691e-1 .140309393376e-4
.8755358470192387e-1 .69085574430e-5
.1047541076057684 -.52146729921e-5
.1153846153846154 -.151748959544e-4
.1260151231634624 .17617989766e-5
.1432156460673069 -.1745527654e-6
.1538461538461539 .283659359165e-4
.1644766616250009 -.163750881954e-4
.1816771845288454 .116106843561e-4
.1923076923076924 .321344251902e-4
.2029382000865394 -.485682826434e-4
.2201387229903839 .994165807005e-4
.2307692307692309 -.4675330038057e-3
.2413997385480779 .2626323587031e-3
.2586002614519224 -.3252746722959e-3
.2692307692307694 .8251144382937e-3
.2798612770096164 -.3408700859476e-3
.2970617999134609 .3460081977392e-3
.3076923076923079 -.1648951973666e-3
.3183228154711549 -.1782071800744e-3
.3355233383749994 .4558469548962e-3
.3461538461538464 -.27550388710335e-2
.3567843539326934 .17009205199015e-2
.3739848768365379 -.24531219598385e-2
.3846153846153849 .74706970233145e-2
.3952458923942319 -.34125115579227e-2
.4124464152980764 .33411640758510e-2
.4230769230769234 -.72235342356680e-2
.4337074308557704 .30645002765511e-2
.4509079537596149 -.18526477616307e-2
.4615384615384619 -.82299455821783e-2
.4721689693173089 .91998639283214e-2
.4893694922211534 -.52494396555403e-2
.5000000000000004 .4965522595223514e-13
.5106305077788474 .52494396555460e-2
.5278310306826919 -.91998639283242e-2
.5384615384615389 .82299455821805e-2
.5490920462403859 .18526477616312e-2
.5662925691442304 -.30645002765507e-2
.5769230769230774 .72235342356685e-2
.5875535847019244 -.33411640758512e-2
.6047541076057689 .34125115579232e-2
.6153846153846159 -.74706970233145e-2
.6260151231634629 .24531219598397e-2
.6432156460673074 -.17009205199017e-2
.6538461538461544 .27550388710322e-2
.6644766616250014 -.4558469548953e-3
.6816771845288459 .1782071800734e-3
.6923076923076929 .1648951973682e-3
.7029382000865399 -.3460081977384e-3
.7201387229903844 .3408700859475e-3
.7307692307692314 -.8251144382948e-3
.7413997385480784 .3252746722961e-3
.7586002614519229 -.2626323587034e-3
.7692307692307699 .4675330038054e-3
.7798612770096169 -.994165807016e-4
.7970617999134614 .485682826444e-4
.8076923076923084 -.321344251913e-4
.8183228154711554 -.116106843563e-4
.8355233383749999 .163750881966e-4
.8461538461538469 -.283659359167e-4
.8567843539326939 .1745527661e-6
.8739848768365384 -.17617989759e-5
.8846153846153854 .151748959548e-4
.8952458923942324 .52146729930e-5
.9124464152980769 -.69085574425e-5
.9230769230769239 -.140309393388e-4
.9337074308557709 -.43331296202e-5
.9509079537596154 .155533647819e-4
.9615384615384624 .235203119301e-4
.9721689693173094 -.706693114530e-5
.9893694922211539 -.2627012588340e-4
1.000000000000001 0


==> SofiaBurgers_t0.16_P3_U_nodiss_79node.csv <==
0. 0.
.1063050777884696e-1 .3328000030388168e-1
.2783103068269150e-1 .8714272097006887e-1
.3846153846153846e-1 .1203919513067385
.4909204624038542e-1 .1535352680429917
.6629256914422995e-1 .2069635478048322
.7692307692307691e-1 .2398370421214489
.8755358470192387e-1 .2725885901498096
.1047541076057684 .3252343128077257
.1153846153846154 .3575236576934636
.1260151231634624 .3895671603341602
.1432156460673069 .4409171684922323
.1538461538461539 .4722564628864955
.1644766616250009 .5033548368170614
.1816771845288454 .5528294025527854
.1923076923076924 .5828917377897498
.2029382000865394 .6126213762067104
.2201387229903839 .6594257460096025
.2307692307692309 .6883108353735747
.2413997385480779 .7153053755910354
.2586002614519224 .7593548883681029
.2692307692307694 .7841031174539683
.2798612770096164 .8103476249031341
.2970617999134609 .8482915148208241
.3076923076923079 .8713239540280601
.3183228154711549 .8926908552449659
.3355233383749994 .9237912769197238
.3461538461538464 .9446209229759545
.3567843539326934 .9560252049269400
.3739848768365379 .9814840378346575
.3846153846153849 .9815402042442070
.3952458923942319 .9994822238709107
.4124464152980764 .9965378463078160
.4230769230769234 1.003533190430293
.4337074308557704 .9838068891773169
.4509079537596149 .9563457576437682
.4615384615384619 .9271947888584438
.4721689693173089 .8550444452419891
.4893694922211534 .6923720308845690
.5000000000000004 -.4965522595223514e-13
.5106305077788474 -.6923720308845890
.5278310306826919 -.8550444452419908
.5384615384615389 -.9271947888584490
.5490920462403859 -.9563457576437707
.5662925691442304 -.9838068891773178
.5769230769230774 -1.003533190430294
.5875535847019244 -.9965378463078163
.6047541076057689 -.9994822238709097
.6153846153846159 -.9815402042442065
.6260151231634629 -.9814840378346577
.6432156460673074 -.9560252049269388
.6538461538461544 -.9446209229759522
.6644766616250014 -.9237912769197232
.6816771845288459 -.8926908552449639
.6923076923076929 -.8713239540280597
.7029382000865399 -.8482915148208229
.7201387229903844 -.8103476249031320
.7307692307692314 -.7841031174539657
.7413997385480784 -.7593548883681016
.7586002614519229 -.7153053755910331
.7692307692307699 -.6883108353735724
.7798612770096169 -.6594257460095999
.7970617999134614 -.6126213762067094
.8076923076923084 -.5828917377897467
.8183228154711554 -.5528294025527832
.8355233383749999 -.5033548368170596
.8461538461538469 -.4722564628864934
.8567843539326939 -.4409171684922307
.8739848768365384 -.3895671603341584
.8846153846153854 -.3575236576934616
.8952458923942324 -.3252343128077243
.9124464152980769 -.2725885901498079
.9230769230769239 -.2398370421214458
.9337074308557709 -.2069635478048299
.9509079537596154 -.1535352680429884
.9615384615384624 -.1203919513067357
.9721689693173094 -.8714272097006567e-1
.9893694922211539 -.3328000030387974e-1
1.000000000000001 .5523074713233441e-14


==> SofiaBurgers_t0.16_P4_E_nodiss_81node.csv <==
0. 0
.8633658232300572e-2 .384495527634e-5
.2500000000000000e-1 -.385666030838e-5
.4136634176769942e-1 .34432542544e-5
.5000000000000000e-1 -.2743619236e-6
.5863365823230057e-1 -.17151205694e-5
.7500000000000000e-1 .15269750806e-5
.9136634176769943e-1 -.41009839121e-5
.1000000000000000 .104793099416e-4
.1086336582323006 -.58441622554e-5
.1250000000000000 .62157432038e-5
.1413663417676994 -.99393573303e-5
.1500000000000000 .354671867002e-4
.1586336582323006 -.197473162253e-4
.1750000000000000 .208702752895e-4
.1913663417676994 -.360564782593e-4
.2000000000000000 .1258248022738e-3
.2086336582323006 -.623543104147e-4
.2250000000000000 .657964344139e-4
.2413663417676994 -.976532216467e-4
.2500000000000000 .1918482692089e-3
.2586336582323006 -.508340413628e-4
.2750000000000000 .371124433270e-4
.2913663417676994 .435435838970e-4
.3000000000000000 -.7185207730610e-3
.3086336582323006 .4723885560849e-3
.3250000000000000 -.5523928196129e-3
.3413663417676994 .11419396849628e-2
.3500000000000000 -.38685180597503e-2
.3586336582323006 .17544240666314e-2
.3750000000000000 -.18795151284495e-2
.3913663417676994 .27521169589073e-2
.4000000000000000 -.45907809736135e-2
.4086336582323006 .22639844617338e-2
.4250000000000000 -.25711710239296e-2
.4413663417676994 .29882313496254e-2
.4500000000000000 -.19416863619959e-2
.4586336582323006 -.7436732397200e-3
.4750000000000000 .2877181735696e-3
.4913663417676994 -.68828602989272e-2
.5000000000000000 -.8191231308437369e-14
.5086336582323006 .68828602989262e-2
.5250000000000000 -.2877181735707e-3
.5413663417676994 .7436732397202e-3
.5500000000000000 .19416863619973e-2
.5586336582323006 -.29882313496244e-2
.5750000000000000 .25711710239308e-2
.5913663417676994 -.22639844617331e-2
.6000000000000000 .45907809736145e-2
.6086336582323006 -.27521169589056e-2
.6250000000000000 .18795151284498e-2
.6413663417676994 -.17544240666308e-2
.6500000000000000 .38685180597491e-2
.6586336582323006 -.11419396849626e-2
.6750000000000000 .5523928196127e-3
.6913663417676994 -.4723885560852e-3
.7000000000000000 .7185207730580e-3
.7086336582323006 -.435435838969e-4
.7250000000000000 -.371124433274e-4
.7413663417676994 .508340413629e-4
.7500000000000000 -.1918482692092e-3
.7586336582323006 .976532216471e-4
.7750000000000000 -.657964344151e-4
.7913663417676994 .623543104150e-4
.8000000000000000 -.1258248022742e-3
.8086336582323006 .360564782592e-4
.8250000000000000 -.208702752908e-4
.8413663417676994 .197473162252e-4
.8500000000000000 -.354671867022e-4
.8586336582323006 .99393573295e-5
.8750000000000000 -.62157432038e-5
.8913663417676994 .58441622566e-5
.9000000000000000 -.104793099418e-4
.9086336582323006 .41009839126e-5
.9250000000000000 -.15269750808e-5
.9413663417676994 .17151205693e-5
.9500000000000000 .2743619240e-6
.9586336582323006 -.34432542539e-5
.9750000000000000 .385666030899e-5
.9913663417676994 -.384495527596e-5
1.000000000000000 0


==> SofiaBurgers_t0.16_P4_U_nodiss_81node.csv <==
0. 0.
.8633658232300572e-2 .2705418817646899e-1
.2500000000000000e-1 .7831901267204458e-1
.4136634176769942e-1 .1294654775272834
.5000000000000000e-1 .1563891319765646
.5863365823230057e-1 .1832523035688170
.7500000000000000e-1 .2339720800450858
.9136634176769943e-1 .2843801494538001
.1000000000000000 .3107989273420422
.1086336582323006 .3371261601218671
.1250000000000000 .3866102052923889
.1413663417676994 .4355501523413922
.1500000000000000 .4610506972146719
.1586336582323006 .4864513123087223
.1750000000000000 .5338495293341065
.1913663417676994 .5804518955482553
.2000000000000000 .6044407318465537
.2086336582323006 .6284746127417502
.2250000000000000 .6726320403517476
.2413663417676994 .7157364947023977
.2500000000000000 .7374932016988971
.2586336582323006 .7593226652085923
.2750000000000000 .7987680994622435
.2913663417676994 .8362452220999765
.3000000000000000 .8558466161382690
.3086336582323006 .8727791478860221
.3250000000000000 .9059666125954049
.3413663417676994 .9331252217529737
.3500000000000000 .9518095789451228
.3586336582323006 .9586459538903026
.3750000000000000 .9820640664864665
.3913663417676994 .9911634818737367
.4000000000000000 1.002767119832796
.4086336582323006 .9977043680873542
.4250000000000000 .9975903584458376
.4413663417676994 .9723761215129563
.4500000000000000 .9586097175245919
.4586336582323006 .9306748703654325
.4750000000000000 .8441291291581624
.4913663417676994 .6559986868818579
.5000000000000000 .8191231308437369e-14
.5086336582323006 -.6559986868818557
.5250000000000000 -.8441291291581613
.5413663417676994 -.9306748703654322
.5500000000000000 -.9586097175245938
.5586336582323006 -.9723761215129569
.5750000000000000 -.9975903584458378
.5913663417676994 -.9977043680873554
.6000000000000000 -1.002767119832797
.6086336582323006 -.9911634818737384
.6250000000000000 -.9820640664864668
.6413663417676994 -.9586459538903032
.6500000000000000 -.9518095789451221
.6586336582323006 -.9331252217529739
.6750000000000000 -.9059666125954047
.6913663417676994 -.8727791478860218
.7000000000000000 -.8558466161382683
.7086336582323006 -.8362452220999766
.7250000000000000 -.7987680994622431
.7413663417676994 -.7593226652085924
.7500000000000000 -.7374932016988968
.7586336582323006 -.7157364947023981
.7750000000000000 -.6726320403517469
.7913663417676994 -.6284746127417505
.8000000000000000 -.6044407318465538
.8086336582323006 -.5804518955482552
.8250000000000000 -.5338495293341062
.8413663417676994 -.4864513123087224
.8500000000000000 -.4610506972146700
.8586336582323006 -.4355501523413916
.8750000000000000 -.3866102052923889
.8913663417676994 -.3371261601218683
.9000000000000000 -.3107989273420419
.9086336582323006 -.2843801494538010
.9250000000000000 -.2339720800450854
.9413663417676994 -.1832523035688171
.9500000000000000 -.1563891319765656
.9586336582323006 -.1294654775272837
.9750000000000000 -.7831901267204506e-1
.9913663417676994 -.2705418817646976e-1
1.000000000000000 -.4769252867665592e-15


==> SofiaBurgers_t0.16_V.csv <==
0. 0
.12500000000000000000e-1 .3917077997576390e-1
.25000000000000000000e-1 .7831152341575485e-1
.37500000000000000000e-1 .1173920080995422
.50000000000000000000e-1 .1563816373397718
.62500000000000000000e-1 .1952492449044372
.75000000000000000000e-1 .2339628902400089
.87500000000000000000e-1 .2724896402691712
.10000000000000000000 .3107953335798726
.11250000000000000000 .3488443222048134
.12500000000000000000 .3865991853761347
.13750000000000000000 .4240204085788331
.15000000000000000000 .4610660198500628
.16250000000000000000 .4976911734864332
.17500000000000000000 .5338476689994585
.18750000000000000000 .5694833901226947
.20000000000000000000 .6045416446750080
.21250000000000000000 .6389603807728040
.22500000000000000000 .6726712477600290
.23750000000000000000 .7055984605647980
.25000000000000000000 .7376574129324875
.26250000000000000000 .7687529665405120
.27500000000000000000 .7987773169597265
.28750000000000000000 .8276073000596250
.30000000000000000000 .8551009478579085
.31250000000000000000 .8810930214368755
.32500000000000000000 .9053891245212960
.33750000000000000000 .9277578075030185
.35000000000000000000 .9479197601824250
.36250000000000000000 .9655326744484977
.37500000000000000000 .9801694676492120
.38750000000000000000 .9912859565401050
.40000000000000000000 .9981710443122710
.41250000000000000000 .9998664002147440
.42500000000000000000 .9950294475621330
.43750000000000000000 .9816822076231935
.45000000000000000000 .9567046943400380
.46250000000000000000 .9146659794393060
.47500000000000000000 .8445080599933160
.48750000000000000000 .7158245261754335
.50000000000000000000 0
.51250000000000000000 -.7158245261754335
.52500000000000000000 -.8445080599933155
.53750000000000000000 -.9146659794393060
.55000000000000000000 -.9567046943400380
.56250000000000000000 -.9816822076231935
.57500000000000000000 -.9950294475621325
.58750000000000000000 -.9998664002147440
.60000000000000000000 -.9981710443122715
.61250000000000000000 -.9912859565401050
.62500000000000000000 -.9801694676492125
.63750000000000000000 -.9655326744484977
.65000000000000000000 -.9479197601824250
.66250000000000000000 -.9277578075030185
.67500000000000000000 -.9053891245212965
.68750000000000000000 -.8810930214368760
.70000000000000000000 -.8551009478579085
.71250000000000000000 -.8276073000596255
.72500000000000000000 -.7987773169597270
.73750000000000000000 -.7687529665405120
.75000000000000000000 -.7376574129324870
.76250000000000000000 -.7055984605647985
.77500000000000000000 -.6726712477600290
.78750000000000000000 -.6389603807728045
.80000000000000000000 -.6045416446750080
.81250000000000000000 -.5694833901226947
.82500000000000000000 -.5338476689994585
.83750000000000000000 -.4976911734864336
.85000000000000000000 -.4610660198500629
.86250000000000000000 -.4240204085788334
.87500000000000000000 -.3865991853761350
.88750000000000000000 -.3488443222048136
.90000000000000000000 -.3107953335798726
.91250000000000000000 -.2724896402691718
.92500000000000000000 -.2339628902400090
.93750000000000000000 -.1952492449044376
.95000000000000000000 -.1563816373397716
.96250000000000000000 -.1173920080995424
.97500000000000000000 -.7831152341575527e-1
.98750000000000000000 -.3917077997576364e-1
1.0000000000000000000 0


==> SofiaBurgers_t0.1_P2_E_nodiss_81node.csv <==
0. 0
.12500000000000000000e-1 -.138978206483991952e-3
.25000000000000000000e-1 .529558501652482641e-3
.37500000000000000000e-1 -.37844264902047460e-3
.50000000000000000000e-1 .91899150574547976e-3
.62500000000000000000e-1 -.52256702141933145e-3
.75000000000000000000e-1 .109717334040193193e-2
.87500000000000000000e-1 -.55828352596631256e-3
.10000000000000000000 .107751296933121829e-2
.11250000000000000000 -.50865107613741568e-3
.12500000000000000000 .92260231314775431e-3
.13750000000000000000 -.40920522111228076e-3
.15000000000000000000 .69961765040341703e-3
.16250000000000000000 -.28960529341700861e-3
.17500000000000000000 .45608798554477641e-3
.18750000000000000000 -.16759295227626033e-3
.20000000000000000000 .21668558400544176e-3
.21250000000000000000 -.5069247668518218e-4
.22500000000000000000 -.1072135606576610e-4
.23750000000000000000 .6016850439450945e-4
.25000000000000000000 -.22847050777118506e-3
.26250000000000000000 .16789363505108515e-3
.27500000000000000000 -.44498320735352717e-3
.28750000000000000000 .27784447336832832e-3
.30000000000000000000 -.67329721367984669e-3
.31250000000000000000 .39769074475939210e-3
.32500000000000000000 -.93194844594842311e-3
.33750000000000000000 .53839964013756187e-3
.35000000000000000000 -.12484446260986246e-2
.36250000000000000000 .71664933376044077e-3
.37500000000000000000 -.166653907073060909e-2
.38750000000000000000 .95932064023824475e-3
.40000000000000000000 -.225874335499274455e-2
.41250000000000000000 .130951467632236720e-2
.42500000000000000000 -.313358573612819776e-2
.43750000000000000000 .181827543420692319e-2
.45000000000000000000 -.430079877793961496e-2
.46250000000000000000 .239189345858683232e-2
.47500000000000000000 -.440591663641627783e-2
.48750000000000000000 .171693418444141377e-2
.50000000000000000000 -.21893500640359629641e-19
.51250000000000000000 -.171693418444061356e-2
.52500000000000000000 .440591663641697798e-2
.53750000000000000000 -.239189345858663217e-2
.55000000000000000000 .430079877794011502e-2
.56250000000000000000 -.181827543420642309e-2
.57500000000000000000 .313358573612869777e-2
.58750000000000000000 -.130951467632236712e-2
.60000000000000000000 .225874335499274463e-2
.61250000000000000000 -.95932064023824466e-3
.62500000000000000000 .166653907073060912e-2
.63750000000000000000 -.71664933376094076e-3
.65000000000000000000 .12484446260981246e-2
.66250000000000000000 -.53839964013756180e-3
.67500000000000000000 .93194844594842329e-3
.68750000000000000000 -.39769074475939221e-3
.70000000000000000000 .67329721367984673e-3
.71250000000000000000 -.27784447336882833e-3
.72500000000000000000 .44498320735302711e-3
.73750000000000000000 -.16789363505108516e-3
.75000000000000000000 .22847050777118506e-3
.76250000000000000000 -.6016850439500952e-4
.77500000000000000000 .1072135606576621e-4
.78750000000000000000 .5069247668568216e-4
.80000000000000000000 -.21668558400544174e-3
.81250000000000000000 .16759295227576034e-3
.82500000000000000000 -.45608798554477647e-3
.83750000000000000000 .28960529341700852e-3
.85000000000000000000 -.69961765040341707e-3
.86250000000000000000 .40920522111228074e-3
.87500000000000000000 -.92260231314815435e-3
.88750000000000000000 .50865107613691559e-3
.90000000000000000000 -.107751296933181834e-2
.91250000000000000000 .55828352596611253e-3
.92500000000000000000 -.109717334040143194e-2
.93750000000000000000 .52256702141923134e-3
.95000000000000000000 -.91899150574547973e-3
.96250000000000000000 .37844264902037456e-3
.97500000000000000000 -.529558501652832551e-3
.98750000000000000000 .138978206483071898e-3
1.0000000000000000000 0


==> SofiaBurgers_t0.1_P2_U_nodiss_81node.csv <==
0. 0.
.12500000000000000000e-1 .48361488871242011952e-1
.25000000000000000000e-1 .95846431538167267359e-1
.37500000000000000000e-1 .14476938850667447460
.50000000000000000000e-1 .19127796441927932024
.62500000000000000000e-1 .24024474999752373145
.75000000000000000000e-1 .28579569122582786807
.87500000000000000000e-1 .33419105194014091256
.10000000000000000000 .37878508945469118171
.11250000000000000000 .42600801810723201568
.12500000000000000000 .46953303311669264569
.13750000000000000000 .51504794975316728076
.15000000000000000000 .55725025835428608297
.16250000000000000000 .60057260751600700861
.17500000000000000000 .64106757815182022359
.18750000000000000000 .68171514944565376033
.20000000000000000000 .72000214436128855824
.21250000000000000000 .75743881113785618218
.22500000000000000000 .79290086618974526610
.23750000000000000000 .82648067212398649055
.25000000000000000000 .85836231179413718506
.26250000000000000000 .88726828360615591485
.27500000000000000000 .91462791689757552717
.28750000000000000000 .93779272202633667168
.30000000000000000000 .95942174918874584669
.31250000000000000000 .97541039992619210790
.32500000000000000000 .98970110953611942311
.33750000000000000000 .99652289751641093813
.35000000000000000000 1.0012484445722406246
.36250000000000000000 .99603778108576555923
.37500000000000000000 .98797043757629760909
.38750000000000000000 .96641930766382625525
.40000000000000000000 .94063772376491244455
.41250000000000000000 .89595704206934263280
.42500000000000000000 .84455710383355419776
.43750000000000000000 .76567469626183707681
.45000000000000000000 .67557469685176811496
.46250000000000000000 .54553922295304386768
.47500000000000000000 .39765175584220197783
.48750000000000000000 .20551680580373878623
.50000000000000000000 .21893500640359629641e-19
.51250000000000000000 -.20551680580373878644
.52500000000000000000 -.39765175584220197798
.53750000000000000000 -.54553922295304386783
.55000000000000000000 -.67557469685176811502
.56250000000000000000 -.76567469626183707691
.57500000000000000000 -.84455710383355419777
.58750000000000000000 -.89595704206934263288
.60000000000000000000 -.94063772376491244463
.61250000000000000000 -.96641930766382625534
.62500000000000000000 -.98797043757629760912
.63750000000000000000 -.99603778108576555924
.65000000000000000000 -1.0012484445722406246
.66250000000000000000 -.99652289751641093820
.67500000000000000000 -.98970110953611942329
.68750000000000000000 -.97541039992619210779
.70000000000000000000 -.95942174918874584673
.71250000000000000000 -.93779272202633667167
.72500000000000000000 -.91462791689757552711
.73750000000000000000 -.88726828360615591484
.75000000000000000000 -.85836231179413718506
.76250000000000000000 -.82648067212398649048
.77500000000000000000 -.79290086618974526621
.78750000000000000000 -.75743881113785618216
.80000000000000000000 -.72000214436128855826
.81250000000000000000 -.68171514944565376034
.82500000000000000000 -.64106757815182022353
.83750000000000000000 -.60057260751600700852
.85000000000000000000 -.55725025835428608293
.86250000000000000000 -.51504794975316728074
.87500000000000000000 -.46953303311669264565
.88750000000000000000 -.42600801810723201559
.90000000000000000000 -.37878508945469118166
.91250000000000000000 -.33419105194014091253
.92500000000000000000 -.28579569122582786806
.93750000000000000000 -.24024474999752373134
.95000000000000000000 -.19127796441927932027
.96250000000000000000 -.14476938850667447456
.97500000000000000000 -.95846431538167267449e-1
.98750000000000000000 -.48361488871242011898e-1
1.0000000000000000000 .74713233440994231608e-19


==> SofiaBurgers_t0.1_P3_E_nodiss_79node.csv <==
0. 0
.1063050777884696e-1 .2871916405871e-4
.2783103068269150e-1 -.48109610885e-5
.3846153846153846e-1 -.354414804615e-4
.4909204624038542e-1 -.15751266515e-5
.6629256914422995e-1 .159111247583e-4
.7692307692307691e-1 -.22701603701e-5
.8755358470192387e-1 -.93403938963e-5
.1047541076057684 -.4634830333e-6
.1153846153846154 .61393119377e-5
.1260151231634624 .28254744721e-5
.1432156460673069 -.35367803390e-5
.1538461538461539 -.36037023919e-5
.1644766616250009 .43549162974e-5
.1816771845288454 -.15053890410e-5
.1923076923076924 -.81391671967e-5
.2029382000865394 .24469427523e-5
.2201387229903839 .77655636813e-5
.2307692307692309 -.227708638890e-4
.2413997385480779 -.33930214007e-5
.2586002614519224 .209028478403e-4
.2692307692307694 -.719483129535e-4
.2798612770096164 .267940012681e-4
.2970617999134609 -.257006542431e-4
.3076923076923079 .552369645754e-4
.3183228154711549 -.197152571807e-4
.3355233383749994 .195155914192e-4
.3461538461538464 .407688026728e-4
.3567843539326934 -.535948064246e-4
.3739848768365379 .979052911441e-4
.3846153846153849 -.4395719497213e-3
.3952458923942319 .2454581739192e-3
.4124464152980764 -.3399094277528e-3
.4230769230769234 .9740164876858e-3
.4337074308557704 -.3983167808913e-3
.4509079537596149 .3889878999418e-3
.4615384615384619 -.4732693302339e-3
.4721689693173089 .1828932960078e-3
.4893694922211534 -.4823866747472e-3
.5000000000000004 .8320721043096601e-14
.5106305077788474 .4823866747445e-3
.5278310306826919 -.1828932960097e-3
.5384615384615389 .4732693302372e-3
.5490920462403859 -.3889878999411e-3
.5662925691442304 .3983167808925e-3
.5769230769230774 -.9740164876877e-3
.5875535847019244 .3399094277523e-3
.6047541076057689 -.2454581739180e-3
.6153846153846159 .4395719497223e-3
.6260151231634629 -.979052911443e-4
.6432156460673074 .535948064254e-4
.6538461538461544 -.407688026718e-4
.6644766616250014 -.195155914183e-4
.6816771845288459 .197152571803e-4
.6923076923076929 -.552369645748e-4
.7029382000865399 .257006542429e-4
.7201387229903844 -.267940012681e-4
.7307692307692314 .719483129542e-4
.7413997385480784 -.209028478407e-4
.7586002614519229 .33930214015e-5
.7692307692307699 .227708638890e-4
.7798612770096169 -.77655636813e-5
.7970617999134614 -.24469427523e-5
.8076923076923084 .81391671970e-5
.8183228154711554 .15053890409e-5
.8355233383749999 -.43549162969e-5
.8461538461538469 .36037023917e-5
.8567843539326939 .35367803392e-5
.8739848768365384 -.28254744725e-5
.8846153846153854 -.61393119376e-5
.8952458923942324 .4634830337e-6
.9124464152980769 .93403938967e-5
.9230769230769239 .22701603703e-5
.9337074308557709 -.159111247580e-4
.9509079537596154 .15751266517e-5
.9615384615384624 .354414804618e-4
.9721689693173094 .48109610887e-5
.9893694922211539 -.2871916405902e-4
1.000000000000001 0


==> SofiaBurgers_t0.1_P3_U_nodiss_79node.csv <==
0. 0.
.1063050777884696e-1 .4099034267597643e-1
.2783103068269150e-1 .1072855629970537
.3846153846153846e-1 .1481335332749035
.4909204624038542e-1 .1887618649092617
.6629256914422995e-1 .2540953087429397
.7692307692307691e-1 .2941575592819913
.8755358470192387e-1 .3338883377022323
.1047541076057684 .3973494401721191
.1153846153846154 .4359909147384823
.1260151231634624 .4741348267260201
.1432156460673069 .5346308126207840
.1538461538461539 .5711617616425949
.1644766616250009 .6069522907164401
.1816771845288454 .6631447777267010
.1923076923076924 .6966789283215987
.2029382000865394 .7291769307341397
.2201387229903839 .7793681295242817
.2307692307692309 .8087684087040735
.2413997385480779 .8367127009377007
.2586002614519224 .8786112951756407
.2692307692307694 .9023187912938620
.2798612770096164 .9238716254609909
.2970617999134609 .9542798168477651
.3076923076923079 .9696972046942496
.3183228154711549 .9824466229512137
.3355233383749994 .9960874995994773
.3461538461538464 .9996774170849382
.3567843539326934 .9991089964565166
.3739848768365379 .9873107786346544
.3846153846153849 .9729524127603668
.3952458923942319 .9503817331444575
.4124464152980764 .8976820474181245
.4230769230769234 .8499661905165152
.4337074308557704 .7922820852164838
.4509079537596149 .6626764739746242
.4615384615384619 .5587345105331804
.4721689693173089 .4307449554663374
.4893694922211534 .1775455519771585
.5000000000000004 -.8320721043096601e-14
.5106305077788474 -.1775455519771689
.5278310306826919 -.4307449554663461
.5384615384615389 -.5587345105331912
.5490920462403859 -.6626764739746324
.5662925691442304 -.7922820852164885
.5769230769230774 -.8499661905165173
.5875535847019244 -.8976820474181278
.6047541076057689 -.9503817331444600
.6153846153846159 -.9729524127603693
.6260151231634629 -.9873107786346547
.6432156460673074 -.9991089964565174
.6538461538461544 -.9996774170849392
.6644766616250014 -.9960874995994777
.6816771845288459 -.9824466229512128
.6923076923076929 -.9696972046942492
.7029382000865399 -.9542798168477639
.7201387229903844 -.9238716254609894
.7307692307692314 -.9023187912938612
.7413997385480784 -.8786112951756388
.7586002614519229 -.8367127009376995
.7692307692307699 -.8087684087040715
.7798612770096169 -.7793681295242792
.7970617999134614 -.7291769307341377
.8076923076923084 -.6966789283215965
.8183228154711554 -.6631447777266989
.8355233383749999 -.6069522907164381
.8461538461538469 -.5711617616425917
.8567843539326939 -.5346308126207817
.8739848768365384 -.4741348267260171
.8846153846153854 -.4359909147384797
.8952458923942324 -.3973494401721166
.9124464152980769 -.3338883377022303
.9230769230769239 -.2941575592819885
.9337074308557709 -.2540953087429370
.9509079537596154 -.1887618649092591
.9615384615384624 -.1481335332749007
.9721689693173094 -.1072855629970507
.9893694922211539 -.4099034267597352e-1
1.000000000000001 .5523074713233441e-14


==> SofiaBurgers_t0.1_P4_E_nodiss_81node.csv <==
0. 0
.86336582323005714050e-2 .2091539652523027e-5
.25000000000000000000e-1 -.2391842739404032e-5
.41366341767699428595e-1 .336042971211892e-5
.50000000000000000000e-1 -.700531898877011e-5
.58633658232300571405e-1 .199362033028096e-5
.75000000000000000000e-1 -.181178134858008e-5
.91366341767699428595e-1 .96026036608495e-6
.10000000000000000000 -.74817712788831e-6
.10863365823230057140 .26065014272611e-6
.12500000000000000000 .5158523326812e-7
.14136634176769942860 -.84275480647553e-6
.15000000000000000000 .186816870156362e-5
.15863365823230057140 -.96440609027517e-6
.17500000000000000000 .128478805453448e-5
.19136634176769942860 -.142235537032332e-5
.20000000000000000000 .442244528732168e-5
.20863365823230057140 -.174666068591272e-5
.22500000000000000000 .227761891758418e-5
.24136634176769942860 -.219672306851022e-5
.25000000000000000000 .728553638199018e-5
.25863365823230057140 -.252114234025202e-5
.27500000000000000000 .365667735121089e-5
.29136634176769942860 -.323313727423223e-5
.30000000000000000000 .1037832769989677e-4
.30863365823230057140 -.385834921664593e-5
.32500000000000000000 .506336208151718e-5
.34136634176769942860 -.510646685403189e-5
.35000000000000000000 .1824368455090895e-4
.35863365823230057140 -.982949518839887e-5
.37500000000000000000 .1098283835031288e-4
.39136634176769942860 -.1904949432638094e-4
.40000000000000000000 .7639296791753208e-4
.40863365823230057140 -.4896218411737595e-4
.42500000000000000000 .6105680546797387e-4
.44136634176769942860 -.13666769004620462e-3
.45000000000000000000 .52166956689884129e-3
.45863365823230057140 -.25747753038563154e-3
.47500000000000000000 .25967452589689675e-3
.49136634176769942860 -.34100520091088818e-3
.50000000000000000000 -.15431601053318564801e-19
.50863365823230057140 .34100520091058833e-3
.52500000000000000000 -.25967452589519659e-3
.54136634176769942860 .25747753038563172e-3
.55000000000000000000 -.52166956689864119e-3
.55863365823230057140 .13666769004670472e-3
.57500000000000000000 -.6105680546747375e-4
.59136634176769942860 .4896218411737604e-4
.60000000000000000000 -.7639296791753204e-4
.60863365823230057140 .1904949432638085e-4
.62500000000000000000 -.1098283834981289e-4
.64136634176769942860 .982949518839895e-5
.65000000000000000000 -.1824368455040897e-4
.65863365823230057140 .510646685473200e-5
.67500000000000000000 -.506336208101715e-5
.69136634176769942860 .385834921664593e-5
.70000000000000000000 -.1037832769989674e-4
.70863365823230057140 .323313727423217e-5
.72500000000000000000 -.365667735121092e-5
.74136634176769942860 .252114234025188e-5
.75000000000000000000 -.728553638199021e-5
.75863365823230057140 .219672306801026e-5
.77500000000000000000 -.227761891808420e-5
.79136634176769942860 .174666068541261e-5
.80000000000000000000 -.442244528782170e-5
.80863365823230057140 .142235537032324e-5
.82500000000000000000 -.128478805503451e-5
.84136634176769942860 .96440609027514e-6
.85000000000000000000 -.186816870156358e-5
.85863365823230057140 .84275480647549e-6
.87500000000000000000 -.5158523336820e-7
.89136634176769942860 -.26065014252615e-6
.90000000000000000000 .74817712768826e-6
.90863365823230057140 -.96026036638497e-6
.92500000000000000000 .181178134857999e-5
.94136634176769942860 -.199362033088098e-5
.95000000000000000000 .700531898837013e-5
.95863365823230057140 -.336042971211889e-5
.97500000000000000000 .2391842739153967e-5
.99136634176769942860 -.2091539653063155e-5
1.0000000000000000000 0


==> SofiaBurgers_t0.1_P4_U_nodiss_81node.csv <==
0. 0.
.86336582323005714050e-2 .33330036392795666973e-1
.25000000000000000000e-1 .96439110157297004032e-1
.41366341767699428595e-1 .15929978360630908108
.50000000000000000000e-1 .19232401387679997011
.58633658232300571405e-1 .22519463151189831904
.75000000000000000000e-1 .28707120907665638008
.91366341767699428595e-1 .34820055525573251505
.10000000000000000000 .38009200375655788831
.10863365823230057140 .41169718596225307389
.12500000000000000000 .47073036402529393188
.14136634176769942860 .52843484782963747553
.15000000000000000000 .55826111884030743638
.15863365823230057140 .58762537480447077517
.17500000000000000000 .64186399330504946552
.19136634176769942860 .69401528804301132332
.20000000000000000000 .72057234858889567832
.20863365823230057140 .74642344637044141272
.22500000000000000000 .79324721664916891582
.24136634176769942860 .83689571986081051022
.25000000000000000000 .85846910995760300982
.25863365823230057140 .87896703610543825202
.27500000000000000000 .91448285507591128911
.29136634176769942860 .94509403206043573223
.30000000000000000000 .95897562972468660323
.30863365823230057140 .97115652661261014593
.32500000000000000000 .98890264057833348282
.34136634176769942860 .99863521752854273189
.35000000000000000000 .99998121650849909105
.35863365823230057140 .99842660095235489887
.37500000000000000000 .98610561830260968712
.39136634176769942860 .95925110161743888094
.40000000000000000000 .93787586631074616792
.40863365823230057140 .91094944380767687595
.42500000000000000000 .84065404454399402613
.44136634176769942860 .73958106757321020462
.45000000000000000000 .66979492759145665871
.45863365823230057140 .58853478203360813154
.47500000000000000000 .39210730354909580325
.49136634176769942860 .14453096016223368818
.50000000000000000000 .15431601053318564801e-19
.50863365823230057140 -.14453096016223368833
.52500000000000000000 -.39210730354909580341
.54136634176769942860 -.58853478203360813172
.55000000000000000000 -.66979492759145665881
.55863365823230057140 -.73958106757321020472
.57500000000000000000 -.84065404454399402625
.59136634176769942860 -.91094944380767687604
.60000000000000000000 -.93787586631074616796
.60863365823230057140 -.95925110161743888085
.62500000000000000000 -.98610561830260968711
.64136634176769942860 -.99842660095235489895
.65000000000000000000 -.99998121650849909103
.65863365823230057140 -.99863521752854273200
.67500000000000000000 -.98890264057833348285
.69136634176769942860 -.97115652661261014593
.70000000000000000000 -.95897562972468660326
.70863365823230057140 -.94509403206043573217
.72500000000000000000 -.91448285507591128908
.74136634176769942860 -.87896703610543825188
.75000000000000000000 -.85846910995760300979
.75863365823230057140 -.83689571986081051026
.77500000000000000000 -.79324721664916891580
.79136634176769942860 -.74642344637044141261
.80000000000000000000 -.72057234858889567830
.80863365823230057140 -.69401528804301132324
.82500000000000000000 -.64186399330504946549
.84136634176769942860 -.58762537480447077514
.85000000000000000000 -.55826111884030743642
.85863365823230057140 -.52843484782963747549
.87500000000000000000 -.47073036402529393180
.89136634176769942860 -.41169718596225307385
.90000000000000000000 -.38009200375655788826
.90863365823230057140 -.34820055525573251503
.92500000000000000000 -.28707120907665637999
.94136634176769942860 -.22519463151189831902
.95000000000000000000 -.19232401387679997013
.95863365823230057140 -.15929978360630908111
.97500000000000000000 -.96439110157297003967e-1
.99136634176769942860 -.33330036392795666845e-1
1.0000000000000000000 .74713233440994231608e-19


==> SofiaBurgers_t0.1_V.csv <==
0. 0
.12500000000000000000e-1 .4825296212530064e-1
.25000000000000000000e-1 .9643671831455760e-1
.37500000000000000000e-1 .1444816005323628
.50000000000000000000e-1 .1923170085578112
.62500000000000000000e-1 .2398709236654914
.75000000000000000000e-1 .2870693972953078
.87500000000000000000e-1 .3338360050998390
.10000000000000000000 .3800912555794300
.11250000000000000000 .4257519409264068
.12500000000000000000 .4707304156105272
.13750000000000000000 .5149337855249480
.15000000000000000000 .5582629870090090
.16250000000000000000 .6006117305457610
.17500000000000000000 .6418652780931040
.18750000000000000000 .6818990154320515
.20000000000000000000 .7205767710341830
.21250000000000000000 .7577488199762740
.22500000000000000000 .7932494942680865
.23750000000000000000 .8268942980713270
.25000000000000000000 .8584763954939850
.26250000000000000000 .8877622968271955
.27500000000000000000 .9144865117532625
.28750000000000000000 .9383448586491310
.30000000000000000000 .9589860080523865
.31250000000000000000 .9760006815400560
.32500000000000000000 .9889077039404150
.33750000000000000000 .9971357866859440
.35000000000000000000 .9999994601930500
.36250000000000000000 .9966669160386140
.37500000000000000000 .9861166011409600
.38750000000000000000 .9670781958249300
.40000000000000000000 .9379522592786637
.41250000000000000000 .8967021712316540
.42500000000000000000 .8407151013494620
.43750000000000000000 .7666456184778960
.45000000000000000000 .6703165971583555
.46250000000000000000 .5469385631194305
.47500000000000000000 .3923669780749930
.48750000000000000000 .2066940318521673
.50000000000000000000 0
.51250000000000000000 -.2066940318521673
.52500000000000000000 -.3923669780749910
.53750000000000000000 -.5469385631194300
.55000000000000000000 -.6703165971583550
.56250000000000000000 -.7666456184778955
.57500000000000000000 -.8407151013494615
.58750000000000000000 -.8967021712316540
.60000000000000000000 -.9379522592786637
.61250000000000000000 -.9670781958249305
.62500000000000000000 -.9861166011409595
.63750000000000000000 -.9966669160386140
.65000000000000000000 -.9999994601930495
.66250000000000000000 -.9971357866859445
.67500000000000000000 -.9889077039404145
.68750000000000000000 -.9760006815400560
.70000000000000000000 -.9589860080523865
.71250000000000000000 -.9383448586491310
.72500000000000000000 -.9144865117532625
.73750000000000000000 -.8877622968271955
.75000000000000000000 -.8584763954939850
.76250000000000000000 -.8268942980713270
.77500000000000000000 -.7932494942680865
.78750000000000000000 -.7577488199762745
.80000000000000000000 -.7205767710341830
.81250000000000000000 -.6818990154320515
.82500000000000000000 -.6418652780931045
.83750000000000000000 -.6006117305457610
.85000000000000000000 -.5582629870090090
.86250000000000000000 -.5149337855249475
.87500000000000000000 -.4707304156105272
.88750000000000000000 -.4257519409264071
.90000000000000000000 -.3800912555794300
.91250000000000000000 -.3338360050998398
.92500000000000000000 -.2870693972953079
.93750000000000000000 -.2398709236654920
.95000000000000000000 -.1923170085578118
.96250000000000000000 -.1444816005323632
.97500000000000000000 -.9643671831455780e-1
.98750000000000000000 -.4825296212530066e-1
1.0000000000000000000 0


==> SofiaBurgers_t0.5_P2_E_diss_81node.csv <==
0. 0
.12500000000000000000e-1 -.1151664235748837123e-2
.25000000000000000000e-1 .2171435537762154979e-2
.37500000000000000000e-1 -.427987909023279237e-3
.50000000000000000000e-1 -.634022079067110229e-3
.62500000000000000000e-1 .775876482759690733e-3
.75000000000000000000e-1 -.186568879425559807e-2
.87500000000000000000e-1 .102584836980168355e-2
.10000000000000000000 -.152246576801270282e-2
.11250000000000000000 .22919498623590217e-3
.12500000000000000000 .109066265942252824e-2
.13750000000000000000 -.116172223244588422e-2
.15000000000000000000 .192684415275714154e-2
.16250000000000000000 -.32218061079249478e-3
.17500000000000000000 -.58683860595365417e-3
.18750000000000000000 .40401493340026197e-3
.20000000000000000000 .39639916094642176e-3
.21250000000000000000 -.62285779352382400e-3
.22500000000000000000 .39927666194698947e-3
.23750000000000000000 .33709486467362873e-3
.25000000000000000000 -.29221787888787827e-3
.26250000000000000000 -.33478382716341407e-3
.27500000000000000000 .52407763867393071e-3
.28750000000000000000 .17121242750046018e-3
.30000000000000000000 -.33363450542668725e-3
.31250000000000000000 -.21534078142315451e-3
.32500000000000000000 .43229675962016775e-3
.33750000000000000000 .14408274738129898e-3
.35000000000000000000 -.29456319955147424e-3
.36250000000000000000 -.16084486475685740e-3
.37500000000000000000 .27669853036755835e-3
.38750000000000000000 .8910466604913256e-4
.40000000000000000000 -.202529465412487e-5
.41250000000000000000 -.6362259142958401e-4
.42500000000000000000 .34977383930054921e-3
.43750000000000000000 -.4359849402272861e-4
.45000000000000000000 .295162550317653226e-2
.46250000000000000000 -.100094290545135643e-2
.47500000000000000000 .2376962981961378083e-1
.48750000000000000000 .4462216631301227785e-1
.50000000000000000000 .96074231674651433071e-12
.51250000000000000000 -.4462216631280482211e-1
.52500000000000000000 -.2376962981967274772e-1
.53750000000000000000 .100094290545420246e-2
.55000000000000000000 -.295162550318101878e-2
.56250000000000000000 .4359849402347395e-4
.57500000000000000000 -.34977383930089942e-3
.58750000000000000000 .6362259142960671e-4
.60000000000000000000 .202529465410365e-5
.61250000000000000000 -.8910466604912519e-4
.62500000000000000000 -.27669853036756859e-3
.63750000000000000000 .16084486475636096e-3
.65000000000000000000 .29456319955096921e-3
.66250000000000000000 -.14408274738129737e-3
.67500000000000000000 -.43229675962057023e-3
.68750000000000000000 .21534078142315538e-3
.70000000000000000000 .33363450542648647e-3
.71250000000000000000 -.17121242750045993e-3
.72500000000000000000 -.52407763867413121e-3
.73750000000000000000 .33478382716341428e-3
.75000000000000000000 .29221787888777819e-3
.76250000000000000000 -.33709486467382864e-3
.77500000000000000000 -.39927666194698983e-3
.78750000000000000000 .62285779352382398e-3
.80000000000000000000 -.39639916094622182e-3
.81250000000000000000 -.40401493340046189e-3
.82500000000000000000 .58683860595365405e-3
.83750000000000000000 .32218061079249470e-3
.85000000000000000000 -.192684415275724152e-2
.86250000000000000000 .116172223244578418e-2
.87500000000000000000 -.109066265942262829e-2
.88750000000000000000 -.22919498623590218e-3
.90000000000000000000 .152246576801250269e-2
.91250000000000000000 -.102584836980168352e-2
.92500000000000000000 .186568879425569798e-2
.93750000000000000000 -.775876482759790686e-3
.95000000000000000000 .634022079066960199e-3
.96250000000000000000 .427987909023279258e-3
.97500000000000000000 -.2171435537762295001e-2
.98750000000000000000 .1151664235748807065e-2
1.0000000000000000000 0


==> SofiaBurgers_t0.5_P2_U_diss_81node.csv <==
0. 0.
.12500000000000000000e-1 .20118308225661927123e-1
.25000000000000000000e-1 .35760203693081645021e-1
.37500000000000000000e-1 .57321320970849029237e-1
.50000000000000000000e-1 .76484087051347560229e-1
.62500000000000000000e-1 .94024286130011459267e-1
.75000000000000000000e-1 .11560762652175549807
.87500000000000000000e-1 .13164783361108971645
.10000000000000000000 .15311612841723360282
.11250000000000000000 .17027092316021199783
.12500000000000000000 .18830059069176637176
.13750000000000000000 .20942695693147518422
.15000000000000000000 .22519334084834145846
.16250000000000000000 .24627635855670119478
.17500000000000000000 .26535207084278085417
.18750000000000000000 .28314729037864393803
.20000000000000000000 .30191388742650317824
.21250000000000000000 .32166284794870582400
.22500000000000000000 .33933887019968521053
.23750000000000000000 .35806530081337327127
.25000000000000000000 .37732249214323017827
.26250000000000000000 .39595399243897521407
.27500000000000000000 .41364242399408566929
.28750000000000000000 .43249810811645733982
.30000000000000000000 .45145831737102518725
.31250000000000000000 .46974478160851235451
.32500000000000000000 .48744796717484283225
.33750000000000000000 .50602953666250920102
.35000000000000000000 .52470031335938997424
.36250000000000000000 .54273349472722685740
.37500000000000000000 .56039333615333844165
.38750000000000000000 .57860420636494836744
.40000000000000000000 .59663956392352412487
.41250000000000000000 .61456101063515928401
.42500000000000000000 .63191731774856645079
.43750000000000000000 .64998398477556772861
.45000000000000000000 .66455882172712846774
.46250000000000000000 .68597075226460135643
.47500000000000000000 .67854064508369071917
.48750000000000000000 .67490063702894772215
.50000000000000000000 -.96074231674651433071e-12
.51250000000000000000 -.67490063702915567789
.52500000000000000000 -.67854064508363225228
.53750000000000000000 -.68597075226460420246
.55000000000000000000 -.66455882172712398122
.56250000000000000000 -.64998398477556797395
.57500000000000000000 -.63191731774856610058
.58750000000000000000 -.61456101063515930671
.60000000000000000000 -.59663956392352410365
.61250000000000000000 -.57860420636494837481
.62500000000000000000 -.56039333615333843141
.63750000000000000000 -.54273349472722686096
.65000000000000000000 -.52470031335938996921
.66250000000000000000 -.50602953666250920263
.67500000000000000000 -.48744796717484282977
.68750000000000000000 -.46974478160851235538
.70000000000000000000 -.45145831737102518647
.71250000000000000000 -.43249810811645734007
.72500000000000000000 -.41364242399408566879
.73750000000000000000 -.39595399243897521428
.75000000000000000000 -.37732249214323017819
.76250000000000000000 -.35806530081337327136
.77500000000000000000 -.33933887019968521017
.78750000000000000000 -.32166284794870582398
.80000000000000000000 -.30191388742650317818
.81250000000000000000 -.28314729037864393811
.82500000000000000000 -.26535207084278085405
.83750000000000000000 -.24627635855670119470
.85000000000000000000 -.22519334084834145848
.86250000000000000000 -.20942695693147518418
.87500000000000000000 -.18830059069176637171
.88750000000000000000 -.17027092316021199782
.90000000000000000000 -.15311612841723360269
.91250000000000000000 -.13164783361108971648
.92500000000000000000 -.11560762652175549798
.93750000000000000000 -.94024286130011459314e-1
.95000000000000000000 -.76484087051347560199e-1
.96250000000000000000 -.57321320970849029258e-1
.97500000000000000000 -.35760203693081644999e-1
.98750000000000000000 -.20118308225661927065e-1
1.0000000000000000000 .74713233440994231608e-19


==> SofiaBurgers_t0.5_P3_E_diss_79node.csv <==
0. 0
.10630507778846962706e-1 -.54231791139120756e-4
.27831030682691498832e-1 .181060686429292802e-3
.38461538461538461538e-1 -.1498888874641078042e-2
.49092046240385424244e-1 .1228523651598508363e-2
.66292569144229960370e-1 -.174741768292079609e-2
.76923076923076923076e-1 .351219964159195565e-2
.87553584701923885782e-1 -.57354062409835973e-3
.10475410760576842191 -.44345817092536565e-3
.11538461538461538462 .216799680775234842e-2
.12601512316346234733 .16259052366722815e-3
.14321564606730688346 -.92536513628341313e-3
.15384615384615384617 .136382941935554786e-2
.16447666162500080888 .66967525137612533e-3
.18167718452884534501 -.119115982203732100e-2
.19230769230769230772 -.50511096388308375e-3
.20293820008653927043 .92368902252168345e-3
.22013872299038380656 -.22022497246871640e-3
.23076923076923076927 -.141445683768995693e-2
.24139973854807773198 .16710971634963671e-3
.25860026145192226811 .92413528503370899e-3
.26923076923076923082 -.29674423716001686e-3
.27986127700961619353 -.65539567654302988e-3
.29706179991346072966 .39972796416153147e-3
.30769230769230769237 .88081926437014433e-3
.31832281547115465508 -.18273724777586674e-3
.33552333837499919121 -.76333914293961764e-3
.34615384615384615392 .5302566711428263e-4
.35678435393269311663 .57673921216986489e-3
.37398487683653765276 -.32207539781911986e-3
.38461538461538461547 -.89050037659184983e-3
.39524589239423157818 .14765210834357036e-3
.41244641529807611431 .49029768566349177e-3
.42307692307692307702 .48354116289068402e-3
.43370743085577003973 -.731167846376022e-5
.45090795375961457586 -.2605020090243058e-4
.46153846153846153857 -.328967289312543439e-2
.47216896931730850128 .117500035392400797e-2
.48936949222115303741 .11021209763946565368
.50000000000000000012 .13295297446619319462e-8
.51063050777884696283 -.11021209724864603620
.52783103068269149896 -.117500042217532958e-2
.53846153846153846167 .328967293256962593e-2
.54909204624038542438 .2605020172917154e-4
.56629256914422996051 .731168006749470e-5
.57692307692307692322 -.48354116424904472e-3
.58755358470192388593 -.49029768575507914e-3
.60475410760576842206 -.14765210845398757e-3
.61538461538461538477 .89050037681050958e-3
.62601512316346234748 .32207539775225801e-3
.64321564606730688361 -.57673921212123611e-3
.65384615384615384632 -.5302566720123493e-4
.66447666162500080903 .76333914296483960e-3
.68167718452884534516 .18273724775766201e-3
.69230769230769230787 -.88081926433886594e-3
.70293820008653927058 -.39972796417019198e-3
.72013872299038380671 .65539567654906709e-3
.73076923076923076942 .29674423714990645e-3
.74139973854807773213 -.92413528503117176e-3
.75860026145192226826 -.16710971635155320e-3
.76923076923076923097 .141445683769284826e-2
.77986127700961619368 .22022497246812888e-3
.79706179991346072981 -.92368902252142776e-3
.80769230769230769252 .50511096388229776e-3
.81832281547115465523 .119115982203746614e-2
.83552333837499919136 -.66967525137641774e-3
.84615384615384615407 -.136382941935541961e-2
.85678435393269311678 .92536513628338930e-3
.87398487683653765291 -.16259052366721429e-3
.88461538461538461562 -.216799680775276627e-2
.89524589239423157833 .44345817092496786e-3
.91244641529807611446 .57354062409825779e-3
.92307692307692307717 -.351219964159195431e-2
.93370743085577003988 .174741768292059536e-2
.95090795375961457601 -.1228523651598538654e-2
.96153846153846153872 .1498888874640947401e-2
.97216896931730850143 -.181060686429303093e-3
.98936949222115303756 .54231791138930235e-4
1.0000000000000000003 0


==> SofiaBurgers_t0.5_P3_U_diss_79node.csv <==
0. 0.
.10630507778846962706e-1 .16185911072372560756e-1
.27831030682691498832e-1 .42049632299626527198e-1
.38461538461538461538e-1 .59856451966625778042e-1
.49092046240385424244e-1 .73252226871721391637e-1
.66292569144229960370e-1 .10230560189459749609
.76923076923076923076e-1 .11315463575213844435
.87553584701923885782e-1 .13334157824154565973
.10475410760576842191 .15924527864325956565
.11538461538461538462 .17271042953753985158
.12601512316346234733 .19078105392687497185
.14321564606730688346 .21783605795153261313
.15384615384615384617 .23157684628540345214
.16447666162500080888 .24828538403788607467
.18167718452884534501 .27602184800803492100
.19230769230769230772 .29130344538687438375
.20293820008653927043 .30582208911468951655
.22013872299038380656 .33272322733019441640
.23076923076923076927 .34980545429057815693
.24139973854807773198 .36408653760832356329
.25860026145192226811 .38893817723542239101
.26923076923076923082 .40594789874820301686
.27986127700961619353 .42206417359263832988
.29706179991346072966 .44643470793862286853
.30769230769230769237 .46162084641572325567
.31832281547115465508 .47831355359814266674
.33552333837499919121 .50409655400694811764
.34615384615384615392 .51879934376178741737
.35678435393269311663 .53374850155799563511
.37398487683653765276 .55957829800336661986
.38461538461538461547 .57548586069571284983
.39524589239423157818 .58973050159114942964
.41244641529807611431 .61398832904954620823
.42307692307692307702 .62911463020181281598
.43370743085577003973 .64465599646870926022
.45090795375961457586 .66887012739965843058
.46153846153846153857 .68698320746427543439
.47216896931730850128 .69728244448339629203
.48936949222115303741 .61193847797464034632
.50000000000000000012 -.13295297446619319462e-8
.51063050777884696283 -.61193847836545996380
.52783103068269149896 -.69728244441514537042
.53846153846153846167 -.68698320750371912593
.54909204624038542438 -.66887012740048517154
.56629256914422996051 -.64465599647031299470
.57692307692307692322 -.62911463020045445528
.58755358470192388593 -.61398832904945462086
.60475410760576842206 -.58973050159103951243
.61538461538461538477 -.57548586069593150958
.62601512316346234748 -.55957829800330025801
.64321564606730688361 -.53374850155804476389
.65384615384615384632 -.51879934376170046507
.66447666162500080903 -.50409655400697333960
.68167718452884534516 -.47831355359812436201
.69230769230769230787 -.46162084641575473406
.70293820008653927058 -.44643470793861420802
.72013872299038380671 -.42206417359264446709
.73076923076923076942 -.40594789874819280645
.74139973854807773213 -.38893817723542502824
.75860026145192226826 -.36408653760832174680
.76923076923076923097 -.34980545429058104826
.77986127700961619368 -.33272322733019372888
.79706179991346072981 -.30582208911468997224
.80769230769230769252 -.29130344538687369776
.81832281547115465523 -.27602184800803506614
.83552333837499919136 -.24828538403788598226
.84615384615384615407 -.23157684628540358039
.85678435393269311678 -.21783605795153258930
.87398487683653765291 -.19078105392687498571
.88461538461538461562 -.17271042953753983373
.89524589239423157833 -.15924527864325956786
.91244641529807611446 -.13334157824154565779
.92307692307692307717 -.11315463575213844569
.93370743085577003988 -.10230560189459749536
.95090795375961457601 -.73252226871721391346e-1
.96153846153846153872 -.59856451966625777401e-1
.97216896931730850143 -.42049632299626526907e-1
.98936949222115303756 -.16185911072372560235e-1
1.0000000000000000003 .18747132334409942316e-17


==> SofiaBurgers_t0.5_P3_U_diss_81node.csv <==
0. 0.
.10630507778846962706e-1 .16185609519832883264e-1
.27831030682691498832e-1 .42048534237853982349e-1
.38461538461538461538e-1 .59845069209056754775e-1
.49092046240385424244e-1 .73262248814904038824e-1
.66292569144229960370e-1 .10227729219558420491
.76923076923076923076e-1 .11330303931985359215
.87553584701923885782e-1 .13323819665075847280
.10475410760576842191 .15936562210138763327
.11538461538461538462 .17245799118608873261
.12601512316346234733 .19084610616174976150
.14321564606730688346 .21777612629874314790
.15384615384615384617 .23167729380570978023
.16447666162500080888 .24819762917897183587
.18167718452884534501 .27610212888254687874
.19230769230769230772 .29116221985383250848
.20293820008653927043 .30585433505476576661
.22013872299038380656 .33268426197985846631
.23076923076923076927 .34993472472156974619
.24139973854807773198 .36401441507731574806
.25860026145192226811 .38896474889962710341
.26923076923076923082 .40586340992845016865
.27986127700961619353 .42209846942699253654
.29706179991346072966 .44636101521072566178
.30769230769230769237 .46168961597163441365
.31832281547115465508 .47828060156626006779
.33552333837499919121 .50412339683866770288
.34615384615384615392 .51868400442384947515
.35678435393269311663 .53377258275506098132
.37398487683653765276 .55955004714637439202
.38461538461538461547 .57554867103090672124
.39524589239423157818 .58967812548558336822
.41244641529807611431 .61393848276307931880
.42307692307692307702 .62882924658116648188
.43370743085577003973 .64491666171743161983
.45090795375961457586 .66882236096200215351
.46153846153846153857 .69053409452028241035
.47216896931730850128 .69425535974593670148
.48936949222115303741 .63271376479624678074
.50000000000000000012 -.16893811675046812551e-8
.51063050777884696283 -.63271376524233876097
.52783103068269149896 -.69425535965902013171
.53846153846153846167 -.69053409457121813093
.54909204624038542438 -.66882236096183026786
.56629256914422996051 -.64491666171983957126
.57692307692307692322 -.62882924657901830406
.58755358470192388593 -.61393848276297786906
.60475410760576842206 -.58967812548539293672
.61538461538461538477 -.57554867103127948970
.62601512316346234748 -.55955004714626198526
.64321564606730688361 -.53377258275514395590
.65384615384615384632 -.51868400442370318380
.66447666162500080903 -.50412339683870983644
.68167718452884534516 -.47828060156622958819
.69230769230769230787 -.46168961597168661594
.70293820008653927058 -.44636101521071140785
.72013872299038380671 -.42209846942700260586
.73076923076923076942 -.40586340992843349230
.74139973854807773213 -.38896474889963137501
.75860026145192226826 -.36401441507731281687
.76923076923076923097 -.34993472472157439091
.77986127700961619368 -.33268426197985737220
.79706179991346072981 -.30585433505476648974
.80769230769230769252 -.29116221985383142636
.81832281547115465523 -.27610212888254710557
.83552333837499919136 -.24819762917897169219
.84615384615384615407 -.23167729380570997904
.85678435393269311678 -.21777612629874311146
.87398487683653765291 -.19084610616174978280
.88461538461538461562 -.17245799118608870505
.89524589239423157833 -.15936562210138763668
.91244641529807611446 -.13323819665075847018
.92307692307692307717 -.11330303931985359427
.93370743085577003988 -.10227729219558420405
.95090795375961457601 -.73262248814904038644e-1
.96153846153846153872 -.59845069209056754094e-1
.97216896931730850143 -.42048534237853981976e-1
.98936949222115303756 -.16185609519832882816e-1
1.0000000000000000003 .18747132334409942316e-17


==> SofiaBurgers_t0.5_P4_E_diss_77node.csv <==
0. 0
.9088061297158497e-2 -.104892029734602e-2
.2631578947368421e-1 .128489904357630e-2
.4354351765020992e-1 -.175586572228240e-2
.5263157894736842e-1 .9764190585153e-4
.6171964024452692e-1 .143790433175944e-2
.7894736842105263e-1 -.14329014616688e-2
.9617509659757834e-1 .14155067086148e-2
.1052631578947368 .25410881542893e-2
.1143512191918953 -.6787687465888e-3
.1315789473684210 -.8899474487429e-3
.1488066755449467 .11341959285588e-2
.1578947368421052 -.4689921685215e-3
.1669827981392637 -.12787721445844e-2
.1842105263157894 .6896050318676e-3
.2014382544923151 .13192586875494e-2
.2105263157894736 -.4931423460706e-3
.2196143770866321 -.11438545376417e-2
.2368421052631578 -.2274423278479e-3
.2540698334396835 .6465053849363e-3
.2631578947368420 -.8010869726375e-3
.2722459560340005 -.10340053593209e-2
.2894736842105262 .7854360095850e-3
.3067014123870519 .14189970305575e-2
.3157894736842104 -.5534001505276e-3
.3248775349813689 -.10132970902457e-2
.3421052631578946 -.5829780148919e-3
.3593329913344203 .8519161949131e-3
.3684210526315788 .1458990435129e-3
.3775091139287373 -.14171830011114e-2
.3947368421052630 .5791617501856e-3
.4119645702817887 .12510978922372e-2
.4210526315789472 .6358659204514e-3
.4301406928761057 .1702984199517e-3
.4473684210526314 -.2182100743958e-3
.4645961492291571 .9213499668044e-3
.4736842105263156 .45613039913716e-2
.4827722718234741 .193816687066401e-1
.4999999999999998 -.7893798006659701e-9
.5172277281765255 -.193816689763370e-1
.5263157894736840 -.45613038789579e-2
.5354038507708425 -.9213499493492e-3
.5526315789473682 .2182100732448e-3
.5698593071238939 -.1702984197906e-3
.5789473684210524 -.6358659207155e-3
.5880354297182109 -.12510978922906e-2
.6052631578947366 -.5791617501923e-3
.6224908860712623 .14171830011213e-2
.6315789473684208 -.1458990435373e-3
.6406670086655793 -.8519161949027e-3
.6578947368421050 .5829780148853e-3
.6751224650186307 .10132970902517e-2
.6842105263157892 .5534001505122e-3
.6932985876129477 -.14189970305527e-2
.7105263157894734 -.7854360095889e-3
.7277540439659991 .10340053593236e-2
.7368421052631576 .8010869726325e-3
.7459301665603161 -.6465053849331e-3
.7631578947368418 .2274423278477e-3
.7803856229133675 .11438545376440e-2
.7894736842105260 .4931423460659e-3
.7985617455076845 -.13192586875469e-2
.8157894736842102 -.6896050318674e-3
.8330172018607359 .12787721445849e-2
.8421052631578944 .4689921685208e-3
.8511933244550529 -.11341959285576e-2
.8684210526315786 .8899474487420e-3
.8856487808081043 .6787687465898e-3
.8947368421052628 -.25410881542887e-2
.9038249034024213 -.14155067086142e-2
.9210526315789470 .14329014616682e-2
.9382803597554727 -.143790433175933e-2
.9473684210526312 -.9764190585194e-4
.9564564823497897 .175586572228239e-2
.9736842105263154 -.128489904357597e-2
.9909119387028411 .104892029734499e-2
.9999999999999996 0


==> SofiaBurgers_t0.5_P4_E_diss_81node.csv <==
0. 0
.86336582323005714050e-2 .568572968808260129e-3
.25000000000000000000e-1 -.755453508613469358e-3
.41366341767699428595e-1 .1339101372836431043e-2
.50000000000000000000e-1 -.2218652017607727170e-2
.58633658232300571405e-1 .157537581518357741e-3
.75000000000000000000e-1 .13024537229115223e-3
.91366341767699428595e-1 -.70269693925561465e-3
.10000000000000000000 -.40670897949502110e-3
.10863365823230057140 .77227610573280005e-3
.12500000000000000000 .1935475948342560e-4
.14136634176769942860 -.27582462192210067e-3
.15000000000000000000 .33077155930287288e-3
.15863365823230057140 .29736129464537294e-3
.17500000000000000000 -.48899663292605122e-3
.19136634176769942860 -.12330640596937524e-3
.20000000000000000000 .53992290086015413e-3
.20863365823230057140 .50784681184439576e-3
.22500000000000000000 -.13397346175946821e-3
.24136634176769942860 -.12017853802933492e-3
.25000000000000000000 .34702518806678772e-3
.25863365823230057140 .19232935879375780e-3
.27500000000000000000 -.45724739955205142e-3
.29136634176769942860 -.17197227778874084e-3
.30000000000000000000 .56337771300936894e-3
.30863365823230057140 .42943860585749067e-3
.32500000000000000000 .2876293775248783e-4
.34136634176769942860 -.24422938456767983e-3
.35000000000000000000 .4673870053758320e-4
.35863365823230057140 .39309635313194716e-3
.37500000000000000000 -.38321988547471592e-3
.39136634176769942860 -.29448053441477282e-3
.40000000000000000000 .4640397249127578e-4
.40863365823230057140 .42502492310419535e-3
.42500000000000000000 .14605458809062597e-3
.44136634176769942860 .25604631929519048e-3
.45000000000000000000 -.145931112563988647e-2
.45863365823230057140 -.248145104171380761e-2
.47500000000000000000 -.249305694599804886e-2
.49136634176769942860 .1205453369923986264e-1
.50000000000000000000 .47095969493168476660e-7
.50863365823230057140 -.1205452624182401168e-1
.52500000000000000000 .249305353689102646e-2
.54136634176769942860 .248145320528902342e-2
.55000000000000000000 .145930867186193958e-2
.55863365823230057140 -.25604615893342831e-3
.57500000000000000000 -.14605467600383784e-3
.59136634176769942860 -.42502484826898780e-3
.60000000000000000000 -.4640401824821302e-4
.60863365823230057140 .29448054793499423e-3
.62500000000000000000 .38321987741942429e-3
.64136634176769942860 -.39309634577260259e-3
.65000000000000000000 -.4673871471960758e-4
.65863365823230057140 .24422938850858466e-3
.67500000000000000000 -.2876294001401401e-4
.69136634176769942860 -.42943860381807184e-3
.70000000000000000000 -.56337771680294108e-3
.70863365823230057140 .17197227876239763e-3
.72500000000000000000 .45724739901744809e-3
.74136634176769942860 -.19232935831935574e-3
.75000000000000000000 -.34702518890931814e-3
.75863365823230057140 .12017853822379737e-3
.77500000000000000000 .13397346165821175e-3
.79136634176769942860 -.50784681175656604e-3
.80000000000000000000 -.53992290100660633e-3
.80863365823230057140 .12330640599856552e-3
.82500000000000000000 .48899663291175688e-3
.84136634176769942860 -.29736129463363246e-3
.85000000000000000000 -.33077155932097760e-3
.85863365823230057140 .27582462192503500e-3
.87500000000000000000 -.1935475948483181e-4
.89136634176769942860 -.77227610573175526e-3
.90000000000000000000 .40670897949360681e-3
.90863365823230057140 .70269693925567722e-3
.92500000000000000000 -.13024537229121601e-3
.94136634176769942860 -.157537581518340794e-3
.95000000000000000000 .2218652017607522950e-2
.95863365823230057140 -.1339101372836577800e-2
.97500000000000000000 .755453508613468211e-3
.99136634176769942860 -.568572968808369438e-3
1.0000000000000000000 0


==> SofiaBurgers_t0.5_P4_U_diss_81node.csv <==
0. 0.
.86336582323005714050e-2 .12536277820250229871e-1
.25000000000000000000e-1 .38700496298503679358e-1
.41366341767699428595e-1 .61440465044869818957e-1
.50000000000000000000e-1 .78095505400155427170e-1
.58633658232300571405e-1 .88813433687791542259e-1
.75000000000000000000e-1 .11365182794933824777
.91366341767699428595e-1 .13927864959156461465
.10000000000000000000 .15205379726779772110
.10863365823230057140 .16393948702487769995
.12500000000000000000 .18943853687518947440
.14136634176769942860 .21445039140408270067
.15000000000000000000 .22686916561126002712
.15863365823230057140 .23991793508452952706
.17500000000000000000 .26534697336625365122
.19136634176769942860 .28958106900374827524
.20000000000000000000 .30187595430628204587
.20863365823230057140 .31485215898958130424
.22500000000000000000 .33999038389699616821
.24136634176769942860 .36441476852476453492
.25000000000000000000 .37681398257296761228
.25863365823230057140 .38981649196944024220
.27500000000000000000 .41476671595524515142
.29136634176769942860 .43870571395787084084
.30000000000000000000 .45071623104774853106
.30863365823230057140 .46357186202967210933
.32500000000000000000 .48801806783353691217
.34136634176769942860 .51223789365796867983
.35000000000000000000 .52453685055193241680
.35863365823230057140 .53674925376753005284
.37500000000000000000 .56124193757763521592
.39136634176769942860 .58474227357234527282
.40000000000000000000 .59679016201577422422
.40863365823230057140 .60876000025837750465
.42500000000000000000 .63232982283665537403
.44136634176769942860 .65534505768517830952
.45000000000000000000 .66918761050237988647
.45863365823230057140 .68228405327900480761
.47500000000000000000 .70502942484930954886
.49136634176769942860 .71299575406302763736
.50000000000000000000 -.47095969493168476660e-7
.50863365823230057140 -.71299576152044348832
.52500000000000000000 -.70502942144020302646
.54136634176769942860 -.68228405544258002342
.55000000000000000000 -.66918760804860193958
.55863365823230057140 -.65534505784554007169
.57500000000000000000 -.63232982274874266216
.59136634176769942860 -.60876000033321271220
.60000000000000000000 -.59679016197001728698
.60863365823230057140 -.58474227358586549423
.62500000000000000000 -.56124193756957992429
.64136634176769942860 -.53674925377488939741
.65000000000000000000 -.52453685053775089242
.65863365823230057140 -.51223789366190958466
.67500000000000000000 -.48801806783127548599
.69136634176769942860 -.46357186203171172816
.70000000000000000000 -.45071623104395485892
.70863365823230057140 -.43870571395884459763
.72500000000000000000 -.41476671595471054809
.74136634176769942860 -.38981649196991474426
.75000000000000000000 -.37681398257212518186
.75863365823230057140 -.36441476852495919737
.77500000000000000000 -.33999038389689491175
.79136634176769942860 -.31485215898966923396
.80000000000000000000 -.30187595430613569367
.80863365823230057140 -.28958106900377746552
.82500000000000000000 -.26534697336623945688
.84136634176769942860 -.23991793508454146754
.85000000000000000000 -.22686916561124182240
.85863365823230057140 -.21445039140408563500
.87500000000000000000 -.18943853687518816819
.89136634176769942860 -.16393948702487874474
.90000000000000000000 -.15205379726779630681
.90863365823230057140 -.13927864959156477722
.92500000000000000000 -.11365182794933818399
.94136634176769942860 -.88813433687791589206e-1
.95000000000000000000 -.78095505400155372950e-1
.95863365823230057140 -.61440465044869822200e-1
.97500000000000000000 -.38700496298503678211e-1
.99136634176769942860 -.12536277820250230562e-1
1.0000000000000000000 .74713233440994231608e-19


==> SofiaBurgers_t0.5_V.csv <==
0. 0
.12500000000000000000e-1 .1896368635638614e-1
.25000000000000000000e-1 .3792572499225771e-1
.37500000000000000000e-1 .5688446427855375e-1
.50000000000000000000e-1 .7583824474350525e-1
.62500000000000000000e-1 .9478539508691425e-1
.75000000000000000000e-1 .1137242281162648
.87500000000000000000e-1 .1326530365770420
.10000000000000000000 .1515700888482488
.11250000000000000000 .1704736244723201
.12500000000000000000 .1893618494864063
.13750000000000000000 .2082329315192694
.15000000000000000000 .2270849946147634
.16250000000000000000 .2459161137389554
.17500000000000000000 .2647243089233147
.18750000000000000000 .2835075389909041
.20000000000000000000 .3022636948060612
.21250000000000000000 .3209905919804289
.22500000000000000000 .3396859629592139
.23750000000000000000 .3583474484009489
.25000000000000000000 .3769725877514992
.26250000000000000000 .3955588088981737
.27500000000000000000 .4141034167721556
.28750000000000000000 .4326035807463897
.30000000000000000000 .4510563206508664
.31250000000000000000 .4694584911969750
.32500000000000000000 .4878067645660968
.33750000000000000000 .5060976108733895
.35000000000000000000 .5243272761638865
.36250000000000000000 .5424917575321960
.37500000000000000000 .5605867748760885
.38750000000000000000 .5786077386940690
.40000000000000000000 .5965497132123070
.41250000000000000000 .6144073739700603
.42500000000000000000 .6321749587955870
.43750000000000000000 .6498462108540610
.45000000000000000000 .6674143121279695
.46250000000000000000 .6848718052759780
.47500000000000000000 .7022105012756120
.48750000000000000000 .7194213695435655
.50000000000000000000 0
.51250000000000000000 -.7194213695435660
.52500000000000000000 -.7022105012756120
.53750000000000000000 -.6848718052759780
.55000000000000000000 -.6674143121279695
.56250000000000000000 -.6498462108540610
.57500000000000000000 -.6321749587955875
.58750000000000000000 -.6144073739700603
.60000000000000000000 -.5965497132123070
.61250000000000000000 -.5786077386940690
.62500000000000000000 -.5605867748760885
.63750000000000000000 -.5424917575321960
.65000000000000000000 -.5243272761638870
.66250000000000000000 -.5060976108733900
.67500000000000000000 -.4878067645660970
.68750000000000000000 -.4694584911969751
.70000000000000000000 -.4510563206508666
.71250000000000000000 -.4326035807463899
.72500000000000000000 -.4141034167721556
.73750000000000000000 -.3955588088981736
.75000000000000000000 -.3769725877514992
.76250000000000000000 -.3583474484009489
.77500000000000000000 -.3396859629592140
.78750000000000000000 -.3209905919804290
.80000000000000000000 -.3022636948060614
.81250000000000000000 -.2835075389909041
.82500000000000000000 -.2647243089233147
.83750000000000000000 -.2459161137389553
.85000000000000000000 -.2270849946147635
.86250000000000000000 -.2082329315192694
.87500000000000000000 -.1893618494864064
.88750000000000000000 -.1704736244723201
.90000000000000000000 -.1515700888482488
.91250000000000000000 -.1326530365770422
.92500000000000000000 -.1137242281162648
.93750000000000000000 -.9478539508691425e-1
.95000000000000000000 -.7583824474350540e-1
.96250000000000000000 -.5688446427855387e-1
.97500000000000000000 -.3792572499225783e-1
.98750000000000000000 -.1896368635638616e-1
1.0000000000000000000 0


==> Sofia_Burgers_error_0.16s_weno.csv <==
-0.002062  0.000233
0.312371  -0.000276
0.350515  0.000871
0.361856  0.000479
0.374227  -0.000687
0.386598  -0.004948
0.401031  -0.006502
0.414433  -0.003411
0.424742  0.002777
0.436082  0.009738
0.449485  0.013603
0.461856  0.013985
0.474227  0.014755
0.486598  0.100663
0.51134  -0.100585
0.523711  -0.014676
0.537113  -0.013521
0.548454  -0.012751
0.561856  -0.00966
0.575258  -0.003473
0.584536  0.002715
0.601031  0.006192
0.612371  0.005413
0.624742  0.000764
0.637113  -0.000788
0.650515  -0.001181
0.661856  -0.001185
1.001031  -0.000542


==> Sofia_Burgers_error_0.1s_weno.csv <==
#x.WENO3
-0.000816   0.0002145
0.011429   -0.0008887
0.025306   -0.0007661
0.037551   -0.0005209
0.049796   -3.06e-05
0.062041   3.06e-05
0.075102   -3.06e-05
0.086531   3.06e-05
0.099592   -9.19e-05
0.111837   -3.06e-05
0.124898   -3.06e-05
0.136327   -3.06e-05
0.149388   3.06e-05
0.162449   9.19e-05
0.174694   3.06e-05
0.186939   9.19e-05
0.199184   -3.06e-05
0.212245   3.06e-05
0.223673   -3.06e-05
0.236735   -3.06e-05
0.250612   -0.0002758
0.262041   3.06e-05
0.275102   0.0007048
0.286531   9.19e-05
0.299592   -0.0029724
0.31102   -0.003953
0.325714   -0.0006435
0.337143   0.0046272
0.350204   0.0079367
0.360816   0.0071399
0.373878   0.0037079
0.386122   -3.06e-05
0.398367   -0.0027886
0.411429   -0.0030337
0.42449   -0.001379
0.436735   3.06e-05
0.44898   0.0007048
0.463673   0.0005822
0.474286   0.0001532
0.487347   -0.0002145
0.51102   0.0001532
0.523265   -0.0006435
0.534694   -0.0007661
0.549388   -0.0007048
0.562449   0.0001532
0.573878   0.001379
0.585306   0.0029724
0.6   0.0027273
0.611429   3.06e-05
0.623673   -0.0038304
0.636735   -0.0070787
0.648163   -0.0078141
0.661224   -0.0046885
0.673469   0.0006435
0.686531   0.003953
0.699592   0.0029724
0.71102   -3.06e-05
0.724082   -0.0008274
0.73551   -3.06e-05
0.749388   0.0001532
0.760816   -3.06e-05
0.774694   -3.06e-05
0.787755   -3.06e-05
0.799184   3.06e-05
0.811429   3.06e-05
0.823673   3.06e-05
0.836735   -3.06e-05
0.84898   -3.06e-05
0.860408   -3.06e-05
0.874286   -3.06e-05
0.885714   3.06e-05
0.898776   9.19e-05
0.912653   3.06e-05
0.924898   -3.06e-05
0.936327   -3.06e-05
0.947755   3.06e-05
0.960816   0.0004597
0.973061   0.0008887
0.986939   0.0008887
0.998367   -0.0002145


==> Sofia_Burgers_error_0.5s_weno.csv <==
#x,Curve1
-5.55112e-17 0
0.474673 0
0.486928 0.058896
0.511438 -0.059202
0.52451 0
1 -0.000307


==> WenoSofiaShock.csv <==
0.010164	0.000168
0.022441	0.000168
0.034882	0.000172
0.047915	0.000176
0.059763	0.00018
0.073389	-0.000142
0.085237	-0.000138
0.097678	0.000192
0.110119	0.000196
0.122559	-0.001106
0.135	-0.001755
0.146848	-0.002077
0.159881	-0.002726
0.172323	-0.003375
0.185356	-0.003371
0.197796	-0.00304
0.210237	-0.001404
0.22327	-9.30E-05
0.234526	0.00089
0.24756	0.0022
0.259408	0.003184
0.273033	0.005147
0.285476	0.005151
0.297912	-0.008885
0.309762	-0.02782
0.323388	-0.023571
0.334645	0.002882
0.347679	0.034233
0.360713	0.049584
0.372557	0.041425
0.384999	0.017592
0.398033	-0.008852
0.410474	-0.025828
0.422323	-0.025497
0.434765	-0.011779
0.447794	-0.000673
0.460236	0.00129
0.472085	0.001621
0.485119	
0.498153	
0.509409	0.000327
0.522443	-0.001302
0.53488	-0.001624
0.547914	-0.001946
0.560948	-0.001942
0.572797	-0.001285
0.585239	-0.000955
0.597088	-0.000298
0.610117	3.30E-05
0.622559	3.70E-05
0.635	0.000368
0.647442	4.50E-05
0.659883	4.90E-05
0.672912	0.001033
0.685354	0.002996
0.697795	0.007899
0.710829	0.018352
0.722679	0.043498
0.735713	0.094115
0.747562	0.183588
0.760591	-0.188979
0.77244	-0.090688
0.784882	-0.040401
0.797323	-0.016885
0.809765	-0.006759
0.822206	-0.002183
0.834643	-0.000547
0.847085	0.00011
0.859526	0.000441
0.87256	0.000445
0.885002	0.000449
0.897443	0.000453
0.910472	0.000458
0.922321	0.000135
0.935355	0.000466
0.947205	0.000796
0.960239	0.000474
0.97268	0.000478
0.985709	0.000156
0.997558	0.000159
1.011185	0.00049

==> WenoSofiaShock_copy.txt <==
0.000164
0.012441   0.000168
0.024882   0.000172
0.037915   0.000176
0.049763   0.00018
0.063389   -0.000142
0.075237   -0.000138
0.087678   0.000192
0.100119   0.000196
0.112559   -0.001106
0.125   -0.001755
0.136848   -0.002077
0.149881   -0.002726
0.162323   -0.003375
0.175356   -0.003371
0.187796   -0.00304
0.200237   -0.001404
0.21327   -9.3e-05
0.224526   0.00089
0.23756   0.0022
0.249408   0.003184
0.263033   0.005147
0.275476   0.005151
0.287912   -0.008885
0.299762   -0.02782
0.313388   -0.023571
0.324645   0.002882
0.337679   0.034233
0.350713   0.049584
0.362557   0.041425
0.374999   0.017592
0.388033   -0.008852
0.400474   -0.025828
0.412323   -0.025497
0.424765   -0.011779
0.437794   -0.000673
0.450236   0.00129
0.462085   0.001621
0.475119 -0.8e-06
0.488153 -0.4e-06
0.499409   0.000327
0.512443   -0.001302
0.52488   -0.001624
0.537914   -0.001946
0.550948   -0.001942
0.562797   -0.001285
0.575239   -0.000955
0.587088   -0.000298
0.600117   3.3e-05
0.612559   3.7e-05
0.625   0.000368
0.637442   4.5e-05
0.649883   4.9e-05
0.662912   0.001033
0.675354   0.002996
0.687795   0.007899
0.700829   0.018352
0.712679   0.043498
0.725713   0.094115
0.737562   0.183588
0.750591   -0.188979
0.76244   -0.090688
0.774882   -0.040401
0.787323   -0.016885
0.799765   -0.006759
0.812206   -0.002183
0.824643   -0.000547
0.837085   0.00011
0.849526   0.000441
0.86256   0.000445
0.875002   0.000449
0.887443   0.000453
0.900472   0.000458
0.912321   0.000135
0.925355   0.000466
0.937205   0.000796
0.950239   0.000474
0.96268   0.000478
0.975709   0.000156
0.987558   0.000159
1.001185   0.00049

